A Simple Pipeline for Orthogonal Graph Drawing

Orthogonal graph drawing has many applications, e.g., for laying out UML diagrams or cableplans. In this paper, we present a new pipeline that draws multigraphs orthogonally, using few bends, few crossings, and small area. Our pipeline computes an initial graph layout, then removes overlaps between the rectangular nodes, routes the edges, orders the edges, and nudges them, that is, moves edge segments in order to balance the inter-edge distances. Our pipeline is flexible and integrates well with existing approaches. Our main contribution is (i) an effective edge-nudging algorithm that is based on linear programming, (ii) a selection of simple algorithms that together produce competitive results, and (iii) an extensive experimental comparison of our pipeline with existing approaches using standard benchmark sets and metrics.

==> figures/area-pp.dat <==
n				y+	hola
184				0.49	2.43
173				0.52	1.94
26				0.66	5.42
88				0.47	1.87
84				0.48	4.21
58				0.51	1.83
83				0.47	2.25
113				0.46	2.47
56				0.50	3.54
77				0.50	3.15
7				0.88	2.39
113				0.47	1.85
39				0.48	3.59
147				0.46	2.18
56				0.49	1.77
97				0.39	1.39
135				0.49	2.23
104				0.55	2.72
122				0.43	1.84
191				0.51	1.97
144				0.50	2.51
29				0.58	3.72
137				0.54	2.00
34				0.54	4.31
127				0.55	3.06
122				0.45	1.64
178				0.46	1.44
121				0.56	2.29
173				0.54	1.81
25				0.58	3.58
130				0.52	2.40
55				0.58	3.50
78				0.46	2.77
162				0.57	2.06
67				0.55	2.25
16				0.72	3.04
83				0.38	1.83
198				0.50	2.00
163				0.55	1.82
72				0.51	2.50
11				0.87	5.12
58				0.46	3.04
72				0.49	2.72
146				0.44	1.79
150				0.49	2.44
86				0.48	2.10
173				0.52	2.51
120				0.46	3.44
101				0.60	2.59
56				0.57	2.07
9				0.86	2.15
169				0.52	1.90
189				0.48	2.34
123				0.47	1.57
94				0.51	2.44
169				0.51	1.65
51				0.50	1.80
13				0.66	2.84
185				0.55	2.09
160				0.52	2.49
44				0.54	4.73
120				0.49	1.80
93				0.50	2.90
152				0.54	1.60
12				0.82	2.28
193				0.49	2.28
47				0.58	3.69
64				0.53	3.16
50				0.62	4.23
123				0.54	1.70
121				0.45	2.80
10				0.86	5.47
142				0.47	1.48
14				0.83	2.13
99				0.57	2.67
95				0.45	2.30
158				0.53	2.15
115				0.50	1.76
56				0.47	2.25
33				0.57	2.08
108				0.55	2.81
108				0.48	1.87
171				0.57	1.50
89				0.46	2.72
32				0.60	2.41
176				0.48	1.88
165				0.51	2.01
204				0.47	1.80
95				0.57	2.39
90				0.51	1.82
18				0.61	4.10
169				0.59	2.09
30				0.62	2.90
47				0.53	2.84
116				0.56	1.99
122				0.54	1.81
29				0.61	4.13
114				0.49	1.62
126				0.54	2.00
191				0.52	1.95
131				0.47	1.87
27				0.55	3.99
146				0.48	1.85
135				0.49	2.37
138				0.44	1.54
30				0.56	2.93
90				0.53	2.46
49				0.52	3.09
233				0.47	2.20
48				0.56	2.73
59				0.44	2.56
22				0.72	4.61
6				0.85	2.96
19				0.67	3.92
17				0.67	3.86
75				0.60	4.83
93				0.55	3.15
61				0.54	2.23
12				0.72	3.66
129				0.45	2.54
121				0.54	2.79
120				0.57	3.93
63				0.55	3.28
168				0.49	2.00
17				0.64	4.01
130				0.46	1.76
33				0.48	4.80
170				0.52	1.80
25				0.52	2.61
143				0.58	1.77
30				0.50	1.90
115				0.55	2.18
77				0.47	2.35
58				0.57	4.61
12				0.84	2.29
22				0.58	2.74
125				0.57	1.72
78				0.51	2.49
3				0.92	2.89
89				0.51	2.84
134				0.47	2.11
37				0.69	4.34
7				0.87	4.34
132				0.47	3.08
125				0.48	2.47
93				0.46	2.33
220				0.51	2.31
191				0.50	1.46
97				0.53	2.73
130				0.49	2.87
143				0.46	2.15
194				0.53	1.59
126				0.46	1.64
10				0.89	4.65
44				0.63	4.08
166				0.53	2.18
155				0.43	2.16
104				0.46	1.44
15				0.78	4.18
127				0.46	2.49
81				0.50	3.13
172				0.48	2.01
85				0.61	3.61
28				0.52	3.60
114				0.50	2.23
35				0.61	3.04
117				0.47	2.08
51				0.42	2.63
15				0.76	2.49
179				0.45	2.44
53				0.57	6.02
149				0.49	1.91
100				0.39	1.79
167				0.50	1.80
160				0.44	2.14
147				0.47	2.82
71				0.43	2.85
160				0.51	2.07
98				0.49	2.32
36				0.57	3.41
120				0.40	2.79
158				0.54	2.17
119				0.51	2.30
8				0.83	2.26
19				0.85	3.45
128				0.49	1.86
17				0.81	3.77
149				0.50	2.37
51				0.58	2.02
104				0.48	1.91
18				0.80	3.30
10				0.84	3.60
107				0.43	2.77
49				0.52	3.78
51				0.51	3.71
144				0.44	2.06
21				0.62	3.49
120				0.47	2.73
73				0.50	2.32
182				0.52	2.03
33				0.62	2.77
111				0.56	3.17
103				0.46	2.34
17				0.84	2.45
44				0.56	4.01
123				0.41	2.04
59				0.58	3.66
147				0.49	2.14
72				0.48	3.23
55				0.56	2.26
28				0.49	3.78
32				0.67	3.19
62				0.56	3.09
45				0.55	2.64
46				0.50	2.90
193				0.54	2.64
57				0.59	3.47
187				0.52	1.93
10				0.86	3.29
58				0.59	2.82
171				0.50	1.71
9				0.86	2.28
6				0.91	2.45
179				0.54	2.09
170				0.56	1.99
140				0.58	2.59
40				0.46	2.68
100				0.42	2.38
51				0.53	3.56
78				0.59	3.59
85				0.55	1.75
112				0.50	2.43
18				0.62	2.64
70				0.46	2.64
165				0.47	2.54
141				0.55	2.68
163				0.56	1.89
50				0.65	5.63
47				0.48	4.48
39				0.50	3.26
160				0.47	1.88
207				0.52	2.26
102				0.54	2.63
75				0.54	3.02
24				0.57	2.42
123				0.46	2.66
171				0.52	2.52
163				0.50	2.39
93				0.48	2.00
161				0.43	1.57
9				0.74	3.17
164				0.51	2.55
34				0.58	5.72
10				0.84	3.77
109				0.43	3.36
33				0.58	3.81
47				0.50	2.93
156				0.51	1.71
125				0.52	1.47
37				0.49	2.28
119				0.58	1.39
10				0.66	3.52
123				0.43	2.90
162				0.49	2.75
177				0.40	2.14
141				0.47	1.49
47				0.56	4.46
17				0.62	3.05
10				0.85	3.91
115				0.41	1.65
133				0.55	2.24
150				0.51	2.04
60				0.51	3.05
161				0.54	2.18
115				0.45	2.49
48				0.50	3.16
74				0.44	2.52
110				0.46	1.88
99				0.52	2.23
14				0.72	1.99
68				0.49	2.64
23				0.70	3.14
148				0.56	2.09
137				0.49	1.89
113				0.48	2.20
133				0.49	2.92
7				0.75	3.10
173				0.53	2.01
40				0.54	2.37
99				0.43	2.41
29				0.64	3.43
180				0.41	2.27
116				0.43	2.47
69				0.37	2.81
192				0.50	2.00
54				0.53	2.59
45				0.48	4.08
92				0.51	2.20
111				0.48	2.08
82				0.50	2.69
133				0.52	3.04
147				0.45	2.06
68				0.47	2.51
111				0.45	1.53
204				0.48	2.01
128				0.43	2.87
117				0.39	2.60
123				0.54	1.65
123				0.48	3.04
35				0.59	3.85
19				0.70	3.23
19				0.77	2.71
174				0.52	1.77
131				0.49	1.90
112				0.54	2.33
160				0.51	2.19
159				0.50	2.05
121				0.50	1.87
21				0.61	2.76
43				0.60	2.62
20				0.68	3.01
6				0.91	3.17
72				0.51	2.80
175				0.50	1.63
101				0.41	2.32
51				0.51	2.85
35				0.69	4.92
127				0.52	1.46
56				0.42	2.08
155				0.50	3.00
141				0.53	2.69
9				0.71	5.76
32				0.62	3.13
18				0.85	4.13
13				0.63	2.88
7				0.87	3.28
186				0.48	2.18
116				0.51	2.10
52				0.50	3.22
123				0.50	2.59
192				0.49	2.39
25				0.62	3.27
66				0.52	2.01
95				0.50	4.16
15				0.66	2.10
176				0.46	2.44
131				0.52	2.68
126				0.52	1.81
126				0.45	3.38
28				0.52	2.27
55				0.57	3.98
68				0.57	3.45
54				0.48	2.39
15				0.81	4.26
91				0.48	1.77
181				0.58	1.62
124				0.53	1.89
99				0.48	2.09
103				0.55	1.81
10				0.48	2.47
114				0.48	2.74
116				0.51	2.09
111				0.46	2.49
119				0.49	1.72
96				0.44	2.00
42				0.49	3.71
72				0.47	2.16
37				0.59	3.38
109				0.47	2.17
91				0.51	2.40
122				0.50	1.77
96				0.45	1.91
21				0.59	2.63
113				0.47	1.72
163				0.55	1.63
114				0.51	2.98
171				0.50	2.84
52				0.55	2.67
152				0.59	2.32
12				0.79	3.64
40				0.43	2.31
133				0.48	2.68
151				0.47	2.00
138				0.51	2.76
26				0.53	3.03
109				0.49	1.75
80				0.43	2.12
89				0.57	2.35
105				0.54	2.86
199				0.50	1.47
133				0.46	2.31
55				0.55	4.31
44				0.52	2.09
107				0.45	1.68
120				0.38	2.31
164				0.53	1.89
40				0.67	4.46
116				0.49	1.85
87				0.49	2.55
109				0.50	1.86
129				0.51	2.29
197				0.57	2.02
19				0.81	3.04
146				0.50	2.17
5				0.86	3.83
8				0.90	3.72
158				0.54	2.28
49				0.49	2.48
155				0.48	2.42
22				0.59	3.63
85				0.48	2.85
183				0.48	1.50
53				0.44	3.83
91				0.50	2.70
117				0.55	3.10
43				0.42	4.32
109				0.51	2.13
72				0.55	2.64
93				0.46	2.10
69				0.55	3.82
120				0.45	2.15
63				0.56	2.19
149				0.43	1.98
173				0.51	1.70
166				0.50	2.20
92				0.48	2.18
78				0.48	2.91
25				0.62	3.92
111				0.46	1.93
105				0.46	2.26
178				0.54	2.41
130				0.45	2.55
56				0.43	3.32
94				0.47	2.41
102				0.53	2.94
106				0.50	1.99
121				0.46	3.53
170				0.50	1.87
104				0.47	2.62
117				0.48	2.75
129				0.55	2.53
194				0.49	2.42
161				0.54	1.37
147				0.49	2.02
20				0.80	2.86
109				0.49	2.46
24				0.49	2.78
55				0.50	2.04
22				0.50	2.27
84				0.48	2.61
173				0.61	1.60
121				0.49	1.50
132				0.43	3.26
49				0.51	2.40
109				0.51	2.30
75				0.44	3.13
92				0.46	2.04
81				0.59	2.77
27				0.56	4.17
122				0.47	1.87
11				0.88	3.27
81				0.60	2.09
197				0.49	2.15
133				0.40	2.17
21				0.57	3.12
75				0.47	2.52
25				0.87	4.95
165				0.50	2.03
29				0.57	3.75
121				0.48	2.38
30				0.84	3.36
13				0.72	3.25
167				0.47	1.98
18				0.67	5.22
168				0.46	2.65
21				0.81	5.15
96				0.54	2.06
96				0.47	2.38
168				0.46	2.64
181				0.53	1.98
136				0.60	2.21
47				0.56	3.23
117				0.47	1.60
44				0.62	3.36
11				0.76	4.06
172				0.53	2.83
129				0.47	2.69
13				0.84	2.73
60				0.52	2.57
104				0.50	2.45
123				0.48	2.34
45				0.69	4.00
115				0.54	2.56
110				0.53	3.12
65				0.52	2.14
47				0.56	3.65
139				0.48	2.62
20				0.53	3.74
90				0.47	2.52
112				0.47	2.25
47				0.52	3.44
85				0.52	1.97
83				0.50	2.72
140				0.52	1.57
118				0.52	1.55
82				0.59	2.39
66				0.67	2.21
128				0.43	2.03
34				0.64	4.47
47				0.57	2.24
56				0.52	3.48
173				0.41	1.88
89				0.53	1.85
116				0.48	4.79
162				0.50	2.11
126				0.49	1.97
79				0.47	2.33
26				0.54	2.62
16				0.78	3.93
116				0.50	2.13
101				0.49	2.81
127				0.57	1.97
134				0.53	1.91
115				0.53	2.32
30				0.60	3.29
25				0.70	4.37
180				0.52	2.35
142				0.55	2.02
229				0.46	2.41
200				0.51	1.76
137				0.44	2.57
76				0.49	2.07
148				0.48	2.71
134				0.49	2.46
11				0.56	2.49
87				0.46	2.40
5				0.86	4.05
67				0.52	3.75
63				0.57	3.37
112				0.49	2.35
37				0.62	5.05
37				0.58	2.23
68				0.47	2.37
106				0.50	2.72
57				0.44	1.57
36				0.52	2.49
71				0.44	3.05
48				0.52	2.01
106				0.46	2.16
84				0.48	2.37
128				0.46	2.75
13				0.86	3.57
15				0.73	2.88
89				0.47	2.09
100				0.59	1.60
128				0.46	2.49
229				0.51	1.78
40				0.54	2.99
57				0.49	2.62
25				0.66	3.08
187				0.49	2.39
19				0.62	3.77
151				0.50	1.55
76				0.41	2.70
72				0.50	1.70
72				0.50	1.76
20				0.54	3.11
134				0.47	1.70
148				0.53	2.01
37				0.57	3.41
95				0.44	2.49
86				0.52	2.75
78				0.45	1.67
56				0.50	4.52
148				0.48	2.21
92				0.50	2.47
146				0.51	2.31
170				0.52	1.99
104				0.47	2.61
131				0.49	2.26
147				0.53	2.38
141				0.46	1.80
142				0.41	2.09
197				0.51	2.12
7				0.88	3.25
44				0.53	2.31
195				0.49	3.49
65				0.57	2.86
137				0.40	2.07
109				0.40	2.72
114				0.50	2.63
27				0.66	2.91
68				0.54	5.54
95				0.44	2.13
164				0.49	2.08
132				0.50	2.32
144				0.45	2.05
165				0.58	1.62
15				0.80	3.44
133				0.50	2.24
133				0.44	1.74
116				0.48	2.04
84				0.50	3.79
108				0.46	2.05
90				0.48	2.07
19				0.61	4.53
149				0.54	2.46
38				0.55	2.43
128				0.51	3.27
6				0.85	2.96
175				0.54	2.63
182				0.55	2.17
184				0.45	2.50
10				0.67	2.20
86				0.60	4.16
75				0.60	2.46
65				0.55	3.87
21				0.51	2.68
170				0.46	2.08
168				0.51	1.88
169				0.50	1.56
35				0.63	2.71
140				0.47	2.06
131				0.50	1.87
31				0.57	1.94
7				0.87	3.13
97				0.52	2.27
137				0.50	2.21
16				0.65	3.58
50				0.41	2.55
109				0.50	2.48
110				0.51	2.10
97				0.50	3.77
72				0.53	3.08
44				0.55	2.81
101				0.52	1.92
173				0.50	1.72
102				0.46	1.65
82				0.46	2.25
98				0.47	3.13
92				0.43	2.21
171				0.50	1.73
113				0.46	2.38
5				0.88	4.03
82				0.42	2.27
34				0.59	4.95
91				0.39	1.40
181				0.57	1.70
153				0.54	2.18
131				0.45	1.90
156				0.52	1.96
127				0.47	1.53
126				0.54	2.65
5				0.86	2.99
132				0.47	2.41
78				0.52	2.83
52				0.53	3.93
107				0.52	2.05
148				0.48	1.85
8				0.86	3.01
109				0.50	1.75
133				0.53	2.74
92				0.51	3.73
212				0.48	3.08
175				0.53	2.42
2				0.96	1.77
98				0.48	2.23
29				0.59	3.59
132				0.53	2.08
23				0.66	4.52
124				0.54	1.60
12				0.79	4.49
138				0.55	1.64
68				0.56	2.65
24				0.54	3.68
57				0.52	2.69
53				0.55	3.73
122				0.44	2.51
77				0.51	2.96
136				0.45	2.00
116				0.49	2.60
87				0.49	3.17
46				0.50	2.98
132				0.59	1.74
167				0.47	1.39
29				0.47	2.90
151				0.53	2.07
227				0.55	1.94
141				0.50	2.76
99				0.40	2.52
55				0.52	1.92
43				0.51	1.89
18				0.62	3.40
158				0.41	2.02
51				0.51	4.51
93				0.55	3.56
67				0.44	3.13
66				0.42	2.51
128				0.52	2.39
15				0.64	3.38
169				0.51	2.32
11				0.90	3.28
112				0.47	1.57
162				0.51	1.63
179				0.56	2.02
195				0.53	2.62
137				0.49	3.34
12				0.78	5.14
48				0.47	3.04
149				0.47	1.71
12				0.78	4.40
10				0.86	2.82
58				0.64	3.85
65				0.59	1.96
186				0.47	1.70
186				0.53	1.79
4				0.84	2.20
166				0.65	1.96
220				0.57	2.11
83				0.54	2.82
113				0.52	3.07
143				0.49	2.11
110				0.50	2.41
166				0.55	1.61
59				0.50	3.60
118				0.48	2.49
97				0.50	2.02
108				0.54	2.40
142				0.54	1.85
36				0.54	2.55
96				0.45	2.86
43				0.50	2.08
63				0.42	3.16
106				0.47	2.46
17				0.62	3.38
168				0.41	2.04
65				0.51	1.57
127				0.47	2.02
168				0.52	1.64
65				0.49	2.23
127				0.48	2.13
165				0.44	2.05
200				0.48	2.17
49				0.50	3.65
104				0.53	2.70
111				0.54	2.38
116				0.47	3.59
118				0.42	2.34
173				0.51	2.25
148				0.49	2.05
123				0.45	2.57
20				0.76	3.47
121				0.44	2.87
21				0.80	4.88
63				0.63	2.89
100				0.44	2.25
115				0.49	2.59
12				0.75	3.00
57				0.55	6.00
52				0.48	2.36
46				0.48	2.89
68				0.52	1.88
65				0.54	5.79
168				0.51	2.53
68				0.54	2.21
49				0.59	2.96
22				0.83	3.34
136				0.45	2.15
44				0.56	2.67
133				0.49	2.43
57				0.57	3.89
96				0.49	2.47
52				0.63	2.61
33				0.62	4.34
113				0.55	2.03
139				0.54	1.93
124				0.45	1.71
173				0.50	2.05
217				0.50	1.95
101				0.49	1.91
14				0.81	4.31
95				0.53	2.93
14				0.69	3.53
109				0.47	2.59
90				0.50	1.65
151				0.54	2.08
39				0.53	2.49
9				0.87	3.98
130				0.45	2.09
117				0.50	2.21
114				0.48	2.92
36				0.57	7.41
16				0.59	2.87
124				0.49	2.47
97				0.56	2.36
28				0.64	3.29
113				0.49	1.91
89				0.50	4.01
68				0.51	2.72
78				0.50	4.27
87				0.44	2.16
11				0.54	2.26
129				0.52	2.23
166				0.52	2.22
124				0.44	2.14
113				0.46	1.77
111				0.48	1.99
37				0.62	2.66
68				0.53	1.74
30				0.61	4.34
173				0.44	2.11
9				0.84	4.11
47				0.57	2.78
176				0.50	1.88
122				0.45	1.36
27				0.50	3.24
91				0.50	1.84
159				0.50	1.86
22				0.59	2.69
37				0.51	3.57
93				0.51	2.88
52				0.50	2.81
89				0.39	2.42
130				0.56	1.36
107				0.50	1.97
163				0.55	2.91
182				0.55	1.69
61				0.47	5.49
99				0.54	2.25
92				0.50	1.60
130				0.48	1.67
169				0.47	2.44
121				0.49	1.61
129				0.45	1.71
11				0.81	3.55
133				0.42	1.93
138				0.48	1.58
149				0.50	2.23
171				0.48	2.16
42				0.53	5.30
124				0.46	1.75
2				0.96	1.84
11				0.88	3.08
111				0.47	2.76
4				0.79	3.27
47				0.65	2.97
92				0.54	3.29
166				0.50	1.86
29				0.57	3.12
248				0.61	1.55
87				0.56	3.45
127				0.50	2.50
85				0.50	3.16
125				0.46	1.79
148				0.61	2.07
109				0.45	2.17
83				0.44	4.18
104				0.45	2.09
177				0.51	2.50
84				0.55	3.72
104				0.45	2.83
79				0.47	3.17
112				0.43	2.19
188				0.55	2.37
56				0.38	2.09
195				0.49	2.35
159				0.51	1.92
129				0.47	1.95
135				0.55	1.59
192				0.53	2.84
87				0.49	2.30
183				0.51	2.13
100				0.48	2.54
18				0.68	4.19
131				0.51	1.53
207				0.46	1.86
9				0.89	3.42
91				0.53	2.48
134				0.48	2.01
76				0.58	3.65
114				0.40	2.11
172				0.48	2.23
92				0.54	2.43
171				0.53	1.74
22				0.75	2.66
122				0.51	1.75
111				0.39	2.63
173				0.50	2.44
124				0.57	2.67
77				0.56	2.33
137				0.45	2.40
159				0.54	1.60
67				0.56	3.00
107				0.46	2.07
44				0.50	3.02
131				0.49	2.20
7				0.89	3.49
15				0.84	3.95
38				0.46	2.15
138				0.41	2.74
202				0.45	1.94
149				0.57	2.31
10				0.86	2.47
127				0.40	2.36
115				0.46	2.51
100				0.42	1.73
61				0.52	3.22
51				0.53	2.43
21				0.76	4.83
10				0.70	3.27
95				0.48	1.75
115				0.49	2.18
153				0.48	2.78
170				0.56	2.15
61				0.47	1.99
78				0.44	3.01
24				0.73	2.50
122				0.44	2.52
106				0.49	2.02
218				0.51	1.88
21				0.69	2.99
55				0.50	3.60
125				0.48	2.30
17				0.57	2.76
68				0.51	2.67
140				0.48	1.83
103				0.46	2.21
16				0.69	4.32
42				0.52	2.25
134				0.50	3.05
54				0.57	4.00
100				0.49	3.06
138				0.54	2.39
78				0.53	2.60
132				0.51	1.90
141				0.53	2.09
96				0.45	3.02
115				0.45	2.26
120				0.41	2.25
163				0.52	1.65
30				0.51	6.81
103				0.49	1.72
4				0.90	4.90
37				0.65	4.34
118				0.46	1.96
121				0.57	1.92
42				0.56	2.62
150				0.48	2.08
173				0.52	1.78
6				0.88	2.28
25				0.53	2.45
234				0.56	1.75
117				0.52	1.81
42				0.58	2.78
173				0.48	2.57
11				0.86	2.78
53				0.51	3.04
20				0.77	8.33
10				0.83	4.34
163				0.51	2.50
65				0.54	3.43
208				0.47	2.01
24				0.62	5.73
96				0.45	1.66
113				0.49	1.58
9				0.88	5.09
21				0.82	3.35
165				0.44	2.11
26				0.56	3.07
61				0.44	4.91
25				0.60	3.49
125				0.42	2.33
107				0.51	2.63
99				0.55	2.71
80				0.42	3.89
121				0.46	2.33
41				0.53	5.74
23				0.63	5.87
39				0.68	4.28
192				0.52	2.21
118				0.45	1.91
129				0.48	2.65
243				0.49	2.40
71				0.48	2.06
174				0.51	1.96
111				0.43	3.08
79				0.48	3.43
109				0.44	2.95
143				0.48	1.89
130				0.49	1.73
69				0.48	2.87
67				0.59	4.45
33				0.50	2.70
94				0.45	1.90
159				0.46	2.27
125				0.42	2.56
103				0.52	3.16
71				0.47	2.73
17				0.68	5.26
50				0.61	2.80
15				0.62	2.62
205				0.51	2.43
58				0.40	1.98
137				0.56	2.40
60				0.48	3.68
219				0.50	1.96
42				0.64	4.29
119				0.56	2.60
92				0.50	2.15
166				0.44	1.71
61				0.57	4.52
12				0.67	2.51
6				0.88	4.55
50				0.61	2.94
105				0.48	1.94
34				0.80	5.08
184				0.50	2.76
122				0.48	2.26
11				0.64	3.35
89				0.55	2.52
121				0.48	2.24
145				0.55	2.37
130				0.50	1.91
82				0.42	1.94
22				0.70	4.99
141				0.56	2.26



==> figures/area-tz.dat <==
n				y+	hola
19				0.52	2.13
11				0.61	2.33
23				0.64	2.29
23				0.59	1.89
25				0.62	3.42
10				0.89	3.27
16				0.68	2.23
25				0.67	3.05
18				0.72	2.64
30				0.45	1.56
34				0.58	2.62
4				0.88	2.76
9				0.85	3.57
18				0.72	2.90
25				0.70	3.99
29				0.76	2.45
65				0.43	2.13
21				0.76	2.84
25				0.72	1.98
22				0.63	3.08
21				0.74	3.16
7				0.80	2.49
27				0.58	1.49
48				0.65	3.50
51				0.62	1.70
23				0.60	1.43
23				0.55	1.13
23				0.57	1.08
23				0.47	0.72
21				0.65	2.02
21				0.58	2.43
21				0.58	2.05
22				0.78	3.37
53				0.44	2.57
33				0.67	2.20
29				0.64	2.51
37				0.62	2.05
18				0.63	2.91
20				0.70	2.48
24				0.68	3.81
45				0.66	4.28
36				0.59	1.61
32				0.51	3.07
44				0.59	2.60
41				0.54	2.06
10				0.75	2.26
13				0.74	3.04
13				0.63	3.16
23				0.69	2.34
29				0.74	4.03
39				0.57	2.15
39				0.53	2.79
44				0.56	3.31
52				0.51	4.63
42				0.49	2.04
15				0.80	2.94
197				0.44	2.87
153				0.49	2.98
70				0.68	3.54
14				0.75	3.43
33				0.67	3.40
51				0.59	2.67
36				0.66	4.17
30				0.52	2.23
28				0.73	2.69
6				0.89	1.47
113				0.47	2.97
30				0.62	2.89
58				0.56	1.96
138				0.40	4.63
31				0.62	3.64
19				0.78	1.65
13				0.78	2.25
20				0.60	2.11
6				0.81	2.39
30				0.66	2.76
68				0.50	1.75
14				0.78	2.42
37				0.61	3.40
17				0.63	2.95
23				0.59	2.55
62				0.44	4.91
26				0.67	3.46
28				0.60	3.75
16				0.82	1.72
23				0.75	3.10
23				0.74	2.79
22				0.73	2.13
24				0.77	2.90
27				0.76	2.73
22				0.78	2.07
54				0.64	1.88
54				0.49	1.87
55				0.57	1.73
54				0.59	1.97
54				0.50	2.52
54				0.50	2.06
54				0.54	2.67
55				0.59	1.82
55				0.61	1.91
55				0.55	2.08
56				0.68	2.30
56				0.61	3.09
56				0.58	2.64
57				0.50	2.12
58				0.52	2.73
59				0.70	2.72
59				0.65	3.25
59				0.44	2.26
59				0.58	2.22
59				0.53	2.27
59				0.68	2.52
60				0.59	2.81
61				0.45	1.95
61				0.60	2.65
8				0.86	2.91
27				0.82	3.36
34				0.73	1.78
37				0.73	2.25
40				0.76	2.38
7				0.79	2.83
9				0.54	0.86
67				0.56	4.08
17				0.58	2.00
16				0.65	4.35
9				0.71	2.35
37				0.57	1.96
149				0.45	2.12
32				0.67	3.03
30				0.69	1.73
33				0.65	2.44
21				0.72	3.05
35				0.63	2.32
21				0.67	1.47
7				0.64	1.57
13				0.81	2.55
55				0.57	3.04
8				0.78	2.17
18				0.74	2.20
15				0.77	3.33
22				0.77	3.28
18				0.66	2.83
16				0.80	3.80
24				0.67	2.30
18				0.66	2.36
37				0.51	0.88
31				0.48	3.09
14				0.69	1.84
27				0.68	2.67
73				0.58	3.58
19				0.67	2.27
66				0.55	2.32
110				0.43	2.59
39				0.57	3.93
125				0.62	3.16
33				0.56	2.49
51				0.53	2.88
23				0.60	2.65
11				0.87	3.21
29				0.62	1.87
10				0.55	2.82
20				0.51	0.77
18				0.78	3.67
25				0.79	2.57
22				0.66	4.41
27				0.50	3.29
26				0.56	2.17
38				0.53	4.08
16				0.73	2.25
13				0.75	2.71
42				0.58	3.65
69				0.64	4.95
6				0.88	3.77
43				0.41	2.75
20				0.63	2.80
16				0.78	1.93
67				0.58	3.18
6				0.78	2.38
37				0.47	2.90
6				0.80	2.18
13				0.83	2.88
7				0.87	3.80
35				0.63	2.59
17				0.72	3.71
36				0.49	2.90
19				0.74	2.75
7				0.76	2.85
14				0.67	2.59
9				0.86	3.80
15				0.71	2.70
9				0.82	4.04
13				0.74	2.98
47				0.59	2.97
32				0.63	6.18
83				0.50	2.52
20				0.64	2.22
18				0.64	2.34
21				0.58	2.70
7				0.87	2.71
45				0.46	2.86
16				0.77	2.81
127				0.42	71.67
36				0.52	1.99
38				0.68	2.17
24				0.64	3.39
20				0.50	1.55
84				0.56	5.54
19				0.66	2.87
5				0.83	2.42
24				0.81	2.64
24				0.68	2.84
30				0.65	2.62
33				0.56	2.69
33				0.72	2.32
43				0.57	1.22
19				0.67	2.98
37				0.67	3.41
16				0.66	4.03
31				0.62	1.99
42				0.52	3.21
48				0.52	2.61
18				0.64	2.07
43				0.63	2.49
7				0.82	1.66
19				0.76	2.13
28				0.70	4.00
74				0.44	2.73
11				0.59	1.71
15				0.88	3.38
11				0.73	1.66
26				0.70	4.21
50				0.47	2.77
74				0.47	2.42
42				0.58	2.25
74				0.62	3.97
145				0.39	2.84
71				0.47	1.54
6				0.77	1.95
53				0.60	2.11
12				0.78	2.05
71				0.46	1.61
20				0.53	2.09
82				0.39	6.62
25				0.54	2.76
13				0.87	2.60
74				0.54	2.64
69				0.53	1.56
24				0.53	3.47
158				0.47	3.39
61				0.50	2.92
49				0.56	1.89
25				0.85	2.22
24				0.74	3.07
88				0.56	5.47
92				0.71	5.87
30				0.75	2.83
24				0.68	2.92
34				0.51	1.89
23				0.82	4.15
35				0.60	3.01



==> figures/bends-pp.dat <==
n				y+	hola
184				0.75	0.42
173				0.75	0.28
26				0.03	0.15
88				0.70	0.38
84				0.44	0.23
58				0.64	0.30
83				0.68	0.28
113				0.60	0.21
56				0.35	0.16
77				0.48	0.31
7				1.00	1.00
113				0.75	0.38
39				0.49	0.55
147				0.71	0.31
56				0.65	0.32
97				0.66	0.26
135				0.68	0.24
104				0.65	0.27
122				0.68	0.25
191				0.74	0.31
144				0.70	0.31
29				0.49	0.47
137				0.77	0.29
34				0.44	0.31
127				0.55	0.21
122				0.70	0.40
178				0.74	0.31
121				0.68	0.15
173				0.69	0.37
25				0.51	0.28
130				0.73	0.43
55				0.45	0.25
78				0.54	0.27
162				0.71	0.34
67				0.58	0.23
16				0.20	0.60
83				0.64	0.22
198				0.79	0.36
163				0.82	0.43
72				0.60	0.33
11				0.43	1.00
58				0.50	0.18
72				0.68	0.40
146				0.72	0.21
150				0.73	0.35
86				0.72	0.32
173				0.69	0.37
120				0.58	0.36
101				0.59	0.20
56				0.54	0.10
9				0.11	0.33
169				0.71	0.38
189				0.68	0.32
123				0.78	0.29
94				0.71	0.30
169				0.77	0.38
51				0.56	0.19
13				0.26	0.30
185				0.75	0.43
160				0.67	0.31
44				0.38	0.25
120				0.71	0.36
93				0.62	0.24
152				0.72	0.30
12				0.56	0.33
193				0.76	0.25
47				0.27	0.21
64				0.48	0.27
50				0.28	0.36
123				0.66	0.28
121				0.53	0.20
10				0.60	1.40
142				0.71	0.28
14				0.56	0.33
99				0.59	0.31
95				0.60	0.29
158				0.75	0.40
115				0.71	0.33
56				0.45	0.20
33				0.47	0.23
108				0.63	0.21
108				0.77	0.33
171				0.76	0.37
89				0.55	0.13
32				0.51	0.25
176				0.77	0.38
165				0.81	0.38
204				0.74	0.40
95				0.66	0.23
90				0.68	0.30
18				0.56	0.41
169				0.67	0.32
30				0.42	0.42
47				0.50	0.22
116				0.62	0.29
122				0.81	0.36
29				0.14	0.24
114				0.71	0.36
126				0.72	0.31
191				0.69	0.32
131				0.71	0.42
27				0.17	0.19
146				0.69	0.25
135				0.71	0.31
138				0.66	0.31
30				0.43	0.08
90				0.59	0.16
49				0.37	0.28
233				0.76	0.32
48				0.33	0.21
59				0.63	0.22
22				0.03	0.48
6				0.20	0.60
19				0.10	0.48
17				0.30	0.35
75				0.46	0.28
93				0.54	0.16
61				0.63	0.29
12				0.14	0.29
129				0.66	0.31
121				0.70	0.38
120				0.58	0.16
63				0.52	0.34
168				0.75	0.36
17				0.44	0.20
130				0.59	0.24
33				0.43	0.26
170				0.78	0.37
25				0.42	0.33
143				0.71	0.27
30				0.38	0.27
115				0.68	0.22
77				0.57	0.21
58				0.35	0.19
12				0.38	0.46
22				0.26	0.30
125				0.73	0.31
78				0.54	0.27
3				1.00	2.00
89				0.57	0.26
134				0.67	0.26
37				0.35	0.34
7				0.20	1.00
132				0.59	0.29
125				0.70	0.29
93				0.61	0.30
220				0.76	0.32
191				0.78	0.28
97				0.62	0.26
130				0.66	0.30
143				0.68	0.23
194				0.78	0.32
126				0.72	0.33
10				1.00	2.00
44				0.24	0.13
166				0.69	0.31
155				0.74	0.33
104				0.77	0.31
15				0.05	0.37
127				0.66	0.22
81				0.61	0.18
172				0.75	0.33
85				0.61	0.37
28				0.39	0.08
114				0.60	0.18
35				0.32	0.12
117				0.58	0.23
51				0.36	0.25
15				0.29	0.47
179				0.70	0.23
53				0.24	0.36
149				0.73	0.33
100				0.67	0.28
167				0.73	0.24
160				0.66	0.30
147				0.66	0.30
71				0.50	0.12
160				0.72	0.35
98				0.70	0.36
36				0.24	0.25
120				0.69	0.28
158				0.69	0.34
119				0.72	0.36
8				0.33	0.56
19				0.08	0.38
128				0.73	0.29
17				0.37	0.42
149				0.70	0.21
51				0.59	0.30
104				0.70	0.33
18				0.38	0.54
10				0.43	0.71
107				0.68	0.38
49				0.53	0.26
51				0.47	0.30
144				0.76	0.38
21				0.29	0.32
120				0.54	0.21
73				0.56	0.26
182				0.75	0.35
33				0.56	0.15
111				0.69	0.32
103				0.65	0.29
17				0.11	0.33
44				0.47	0.16
123				0.64	0.30
59				0.41	0.27
147				0.68	0.30
72				0.60	0.24
55				0.67	0.34
28				0.44	0.32
32				0.38	0.15
62				0.52	0.45
45				0.40	0.25
46				0.58	0.26
193				0.71	0.23
57				0.25	0.01
187				0.75	0.37
10				0.20	0.60
58				0.51	0.15
171				0.72	0.37
9				1.00	1.00
6				0.20	0.60
179				0.71	0.36
170				0.70	0.28
140				0.70	0.26
40				0.51	0.12
100				0.71	0.26
51				0.34	0.23
78				0.54	0.23
85				0.63	0.33
112				0.59	0.28
18				0.20	0.31
70				0.59	0.32
165				0.71	0.38
141				0.61	0.37
163				0.74	0.38
50				0.38	0.12
47				0.53	0.27
39				0.35	0.10
160				0.70	0.31
207				0.73	0.29
102				0.65	0.26
75				0.62	0.26
24				0.40	0.27
123				0.76	0.39
171				0.72	0.25
163				0.71	0.34
93				0.67	0.23
161				0.67	0.25
9				0.11	0.78
164				0.76	0.24
34				0.26	0.25
10				0.09	0.45
109				0.55	0.25
33				0.20	0.29
47				0.49	0.13
156				0.78	0.35
125				0.75	0.43
37				0.42	0.31
119				0.83	0.44
10				0.30	0.30
123				0.67	0.30
162				0.69	0.38
177				0.66	0.25
141				0.74	0.36
47				0.32	0.10
17				0.24	0.33
10				0.14	0.71
115				0.70	0.37
133				0.69	0.28
150				0.70	0.31
60				0.52	0.16
161				0.62	0.23
115				0.64	0.25
48				0.55	0.15
74				0.50	0.20
110				0.66	0.33
99				0.66	0.28
14				0.09	0.27
68				0.51	0.27
23				0.29	0.35
148				0.75	0.39
137				0.65	0.22
113				0.56	0.21
133				0.74	0.30
7				0.23	0.15
173				0.78	0.25
40				0.56	0.24
99				0.59	0.27
29				0.34	0.21
180				0.72	0.23
116				0.70	0.26
69				0.54	0.34
192				0.77	0.37
54				0.44	0.29
45				0.47	0.07
92				0.75	0.40
111				0.75	0.25
82				0.47	0.15
133				0.54	0.20
147				0.73	0.33
68				0.55	0.17
111				0.66	0.30
204				0.63	0.31
128				0.46	0.28
117				0.59	0.28
123				0.62	0.29
123				0.54	0.22
35				0.37	0.33
19				0.12	0.52
19				0.24	0.48
174				0.76	0.40
131				0.65	0.27
112				0.73	0.31
160				0.67	0.38
159				0.72	0.31
121				0.63	0.24
21				0.15	0.02
43				0.47	0.21
20				0.40	0.26
6				0.20	1.00
72				0.51	0.40
175				0.72	0.29
101				0.56	0.30
51				0.46	0.16
35				0.35	0.27
127				0.70	0.39
56				0.65	0.24
155				0.70	0.25
141				0.72	0.35
9				0.06	0.41
32				0.37	0.33
18				0.18	0.59
13				0.48	0.39
7				1.00	2.00
186				0.73	0.38
116				0.71	0.41
52				0.33	0.25
123				0.70	0.27
192				0.67	0.36
25				0.42	0.29
66				0.50	0.17
95				0.51	0.29
15				0.22	0.22
176				0.70	0.34
131				0.68	0.25
126				0.69	0.33
126				0.61	0.29
28				0.40	0.23
55				0.29	0.07
68				0.28	0.24
54				0.36	0.21
15				0.53	0.18
91				0.64	0.34
181				0.68	0.25
124				0.64	0.21
99				0.65	0.27
103				0.65	0.24
10				0.38	0.38
114				0.62	0.24
116				0.64	0.28
111				0.64	0.34
119				0.73	0.30
96				0.66	0.27
42				0.43	0.25
72				0.48	0.19
37				0.16	0.09
109				0.57	0.22
91				0.52	0.19
122				0.76	0.36
96				0.59	0.30
21				0.26	0.37
113				0.73	0.40
163				0.78	0.43
114				0.66	0.31
171				0.67	0.40
52				0.49	0.14
152				0.76	0.31
12				0.06	0.29
40				0.61	0.28
133				0.60	0.36
151				0.70	0.29
138				0.67	0.25
26				0.27	0.33
109				0.60	0.21
80				0.63	0.29
89				0.52	0.27
105				0.61	0.26
199				0.76	0.36
133				0.79	0.35
55				0.56	0.29
44				0.52	0.17
107				0.65	0.26
120				0.69	0.25
164				0.75	0.36
40				0.08	0.52
116				0.73	0.34
87				0.73	0.29
109				0.69	0.33
129				0.64	0.24
197				0.79	0.37
19				0.06	0.29
146				0.65	0.32
5				0.20	1.00
8				0.11	0.56
158				0.74	0.33
49				0.53	0.26
155				0.69	0.26
22				0.33	0.33
85				0.47	0.19
183				0.80	0.35
53				0.40	0.18
91				0.65	0.28
117				0.64	0.31
43				0.59	0.30
109				0.71	0.26
72				0.63	0.33
93				0.79	0.24
69				0.46	0.25
120				0.67	0.31
63				0.63	0.24
149				0.74	0.31
173				0.73	0.38
166				0.71	0.32
92				0.66	0.32
78				0.65	0.24
25				0.22	0.08
111				0.63	0.25
105				0.51	0.25
178				0.78	0.34
130				0.68	0.25
56				0.48	0.20
94				0.67	0.22
102				0.64	0.32
106				0.67	0.31
121				0.65	0.29
170				0.76	0.50
104				0.57	0.23
117				0.66	0.31
129				0.62	0.27
194				0.71	0.28
161				0.79	0.38
147				0.68	0.30
20				0.05	0.16
109				0.57	0.22
24				0.63	0.37
55				0.63	0.29
22				0.38	0.36
84				0.56	0.18
173				0.75	0.34
121				0.72	0.26
132				0.65	0.19
49				0.42	0.08
109				0.72	0.31
75				0.59	0.40
92				0.65	0.30
81				0.50	0.14
27				0.41	0.41
122				0.78	0.46
11				0.14	0.71
81				0.69	0.34
197				0.68	0.33
133				0.63	0.20
21				0.41	0.44
75				0.65	0.28
25				0.05	0.52
165				0.68	0.33
29				0.51	0.37
121				0.56	0.21
30				0.05	0.47
13				0.26	0.20
167				0.66	0.33
18				0.33	0.52
168				0.60	0.22
21				0.22	0.04
96				0.66	0.31
96				0.62	0.25
168				0.65	0.31
181				0.73	0.32
136				0.76	0.39
47				0.34	0.15
117				0.69	0.35
44				0.30	0.21
11				0.05	0.26
172				0.70	0.35
129				0.67	0.29
13				0.78	0.56
60				0.34	0.18
104				0.60	0.20
123				0.57	0.23
45				0.31	0.28
115				0.67	0.22
110				0.61	0.20
65				0.73	0.21
47				0.47	0.20
139				0.76	0.31
20				0.53	0.47
90				0.65	0.31
112				0.70	0.23
47				0.55	0.40
85				0.68	0.39
83				0.62	0.30
140				0.73	0.32
118				0.80	0.47
82				0.56	0.32
66				0.54	0.23
128				0.73	0.28
34				0.32	0.39
47				0.49	0.18
56				0.23	0.05
173				0.72	0.34
89				0.65	0.20
116				0.60	0.33
162				0.73	0.39
126				0.71	0.40
79				0.55	0.25
26				0.58	0.28
16				0.24	0.43
116				0.73	0.39
101				0.58	0.19
127				0.77	0.36
134				0.73	0.45
115				0.66	0.21
30				0.47	0.31
25				0.23	0.44
180				0.76	0.45
142				0.79	0.33
229				0.69	0.33
200				0.74	0.30
137				0.68	0.40
76				0.66	0.27
148				0.73	0.37
134				0.64	0.26
11				0.56	0.56
87				0.48	0.14
5				0.20	0.60
67				0.47	0.21
63				0.51	0.22
112				0.68	0.33
37				0.37	0.19
37				0.53	0.30
68				0.50	0.17
106				0.65	0.36
57				0.65	0.37
36				0.48	0.29
71				0.43	0.17
48				0.53	0.13
106				0.76	0.30
84				0.71	0.34
128				0.59	0.27
13				0.09	0.64
15				0.23	0.08
89				0.62	0.42
100				0.75	0.40
128				0.66	0.23
229				0.71	0.35
40				0.29	0.10
57				0.31	0.18
25				0.14	0.24
187				0.74	0.33
19				0.44	0.72
151				0.74	0.24
76				0.46	0.26
72				0.60	0.28
72				0.52	0.18
20				0.21	0.21
134				0.64	0.29
148				0.65	0.30
37				0.46	0.35
95				0.61	0.21
86				0.47	0.19
78				0.73	0.25
56				0.34	0.25
148				0.73	0.37
92				0.68	0.30
146				0.77	0.46
170				0.74	0.33
104				0.68	0.24
131				0.62	0.24
147				0.70	0.33
141				0.68	0.16
142				0.68	0.36
197				0.72	0.38
7				1.00	2.00
44				0.43	0.18
195				0.60	0.34
65				0.43	0.09
137				0.66	0.23
109				0.67	0.23
114				0.64	0.29
27				0.11	0.11
68				0.14	0.20
95				0.67	0.16
164				0.65	0.35
132				0.72	0.25
144				0.65	0.30
165				0.66	0.33
15				0.33	0.14
133				0.67	0.32
133				0.62	0.21
116				0.59	0.36
84				0.57	0.18
108				0.72	0.35
90				0.75	0.35
19				0.14	0.67
149				0.76	0.32
38				0.57	0.19
128				0.59	0.30
6				1.00	1.00
175				0.72	0.38
182				0.68	0.30
184				0.64	0.22
10				0.38	0.31
86				0.43	0.13
75				0.56	0.19
65				0.46	0.22
21				0.48	0.27
170				0.76	0.38
168				0.67	0.23
169				0.74	0.43
35				0.32	0.15
140				0.66	0.27
131				0.73	0.41
31				0.31	0.16
7				0.20	0.60
97				0.66	0.31
137				0.66	0.28
16				0.16	0.53
50				0.43	0.18
109				0.62	0.29
110				0.70	0.30
97				0.67	0.27
72				0.61	0.23
44				0.43	0.24
101				0.72	0.28
173				0.74	0.35
102				0.72	0.36
82				0.48	0.17
98				0.52	0.23
92				0.66	0.30
171				0.71	0.34
113				0.71	0.29
5				1.00	2.00
82				0.58	0.32
34				0.51	0.29
91				0.72	0.32
181				0.78	0.39
153				0.71	0.39
131				0.68	0.28
156				0.70	0.30
127				0.67	0.24
126				0.74	0.33
5				0.20	0.60
132				0.76	0.30
78				0.61	0.29
52				0.31	0.14
107				0.64	0.27
148				0.71	0.31
8				0.20	1.00
109				0.76	0.27
133				0.78	0.29
92				0.50	0.10
212				0.74	0.36
175				0.73	0.31
2				1.00	1.00
98				0.58	0.28
29				0.52	0.42
132				0.72	0.29
23				0.27	0.29
124				0.78	0.33
12				0.29	0.41
138				0.66	0.28
68				0.60	0.19
24				0.24	0.16
57				0.64	0.40
53				0.30	0.24
122				0.56	0.19
77				0.42	0.26
136				0.64	0.29
116				0.48	0.29
87				0.73	0.29
46				0.57	0.23
132				0.75	0.37
167				0.70	0.31
29				0.46	0.19
151				0.67	0.33
227				0.72	0.36
141				0.66	0.28
99				0.58	0.34
55				0.72	0.32
43				0.49	0.21
18				0.26	0.37
158				0.73	0.32
51				0.40	0.26
93				0.48	0.25
67				0.54	0.27
66				0.45	0.29
128				0.70	0.21
15				0.47	0.37
169				0.74	0.25
11				0.20	1.40
112				0.71	0.35
162				0.79	0.38
179				0.75	0.29
195				0.63	0.30
137				0.67	0.28
12				0.06	0.53
48				0.38	0.28
149				0.74	0.29
12				0.07	0.47
10				0.14	1.00
58				0.36	0.32
65				0.52	0.15
186				0.74	0.34
186				0.77	0.32
4				0.20	0.60
166				0.74	0.29
220				0.75	0.36
83				0.65	0.32
113				0.65	0.40
143				0.77	0.34
110				0.55	0.30
166				0.79	0.45
59				0.31	0.15
118				0.64	0.20
97				0.72	0.22
108				0.69	0.30
142				0.71	0.38
36				0.61	0.33
96				0.54	0.25
43				0.56	0.14
63				0.64	0.22
106				0.52	0.22
17				0.26	0.11
168				0.69	0.35
65				0.65	0.33
127				0.70	0.22
168				0.80	0.41
65				0.54	0.29
127				0.69	0.31
165				0.69	0.27
200				0.69	0.35
49				0.37	0.29
104				0.63	0.35
111				0.73	0.39
116				0.45	0.21
118				0.62	0.31
173				0.69	0.26
148				0.71	0.24
123				0.71	0.37
20				0.12	0.24
121				0.61	0.27
21				0.53	0.53
63				0.49	0.18
100				0.65	0.32
115				0.58	0.19
12				0.33	0.47
57				0.37	0.21
52				0.47	0.24
46				0.43	0.23
68				0.52	0.17
65				0.27	0.20
168				0.60	0.26
68				0.70	0.29
49				0.43	0.27
22				0.16	0.53
136				0.72	0.37
44				0.41	0.14
133				0.61	0.26
57				0.51	0.06
96				0.62	0.19
52				0.28	0.14
33				0.25	0.15
113				0.73	0.29
139				0.75	0.30
124				0.71	0.36
173				0.76	0.36
217				0.73	0.43
101				0.67	0.34
14				0.05	0.37
95				0.63	0.26
14				0.38	0.54
109				0.62	0.25
90				0.69	0.34
151				0.71	0.37
39				0.52	0.35
9				0.14	1.00
130				0.54	0.22
117				0.73	0.32
114				0.59	0.28
36				0.33	0.11
16				0.41	0.26
124				0.59	0.25
97				0.81	0.35
28				0.23	0.11
113				0.67	0.22
89				0.50	0.24
68				0.50	0.26
78				0.42	0.18
87				0.63	0.30
11				0.71	0.43
129				0.71	0.37
166				0.69	0.37
124				0.73	0.26
113				0.56	0.32
111				0.68	0.22
37				0.51	0.26
68				0.67	0.33
30				0.44	0.21
173				0.73	0.24
9				0.11	0.56
47				0.33	0.19
176				0.80	0.33
122				0.64	0.23
27				0.45	0.21
91				0.65	0.31
159				0.64	0.25
22				0.26	0.34
37				0.38	0.14
93				0.62	0.30
52				0.59	0.29
89				0.57	0.20
130				0.73	0.34
107				0.67	0.27
163				0.78	0.23
182				0.73	0.35
61				0.39	0.18
99				0.64	0.29
92				0.73	0.36
130				0.62	0.30
169				0.62	0.26
121				0.75	0.52
129				0.69	0.26
11				0.33	0.56
133				0.71	0.28
138				0.71	0.27
149				0.65	0.24
171				0.68	0.26
42				0.25	0.19
124				0.57	0.18
2				1.00	1.00
11				0.11	0.44
111				0.59	0.28
4				0.20	0.40
47				0.33	0.12
92				0.45	0.25
166				0.75	0.31
29				0.62	0.27
248				0.77	0.29
87				0.52	0.17
127				0.63	0.18
85				0.62	0.24
125				0.72	0.40
148				0.78	0.42
109				0.68	0.29
83				0.42	0.21
104				0.59	0.25
177				0.76	0.38
84				0.48	0.16
104				0.53	0.31
79				0.50	0.44
112				0.62	0.32
188				0.78	0.35
56				0.51	0.25
195				0.72	0.28
159				0.76	0.38
129				0.69	0.24
135				0.74	0.34
192				0.65	0.24
87				0.66	0.26
183				0.74	0.28
100				0.62	0.24
18				0.33	0.21
131				0.65	0.27
207				0.72	0.32
9				0.20	1.00
91				0.50	0.26
134				0.68	0.24
76				0.65	0.25
114				0.68	0.24
172				0.71	0.35
92				0.61	0.22
171				0.63	0.22
22				0.23	0.21
122				0.77	0.46
111				0.54	0.23
173				0.68	0.33
124				0.65	0.35
77				0.74	0.32
137				0.65	0.31
159				0.67	0.27
67				0.59	0.27
107				0.69	0.33
44				0.47	0.34
131				0.72	0.35
7				0.14	0.86
15				0.45	1.09
38				0.60	0.22
138				0.65	0.26
202				0.77	0.28
149				0.69	0.35
10				0.20	0.60
127				0.63	0.23
115				0.56	0.31
100				0.62	0.18
61				0.41	0.17
51				0.56	0.30
21				0.12	0.44
10				0.16	0.16
95				0.72	0.35
115				0.69	0.21
153				0.63	0.25
170				0.77	0.29
61				0.52	0.17
78				0.50	0.08
24				0.33	0.25
122				0.56	0.19
106				0.67	0.26
218				0.77	0.28
21				0.19	0.14
55				0.27	0.07
125				0.64	0.26
17				0.49	0.44
68				0.53	0.18
140				0.65	0.34
103				0.66	0.38
16				0.41	0.37
42				0.32	0.24
134				0.73	0.29
54				0.46	0.17
100				0.65	0.24
138				0.67	0.29
78				0.62	0.32
132				0.67	0.27
141				0.61	0.33
96				0.47	0.19
115				0.63	0.30
120				0.61	0.23
163				0.66	0.34
30				0.23	0.03
103				0.64	0.27
4				1.00	3.00
37				0.32	0.05
118				0.58	0.29
121				0.72	0.32
42				0.33	0.19
150				0.79	0.34
173				0.77	0.32
6				0.20	0.60
25				0.64	0.42
234				0.75	0.32
117				0.65	0.28
42				0.42	0.28
173				0.72	0.37
11				0.20	0.60
53				0.54	0.27
20				0.05	0.19
10				0.56	0.78
163				0.71	0.32
65				0.39	0.28
208				0.74	0.37
24				0.13	0.38
96				0.71	0.30
113				0.76	0.28
9				0.60	1.80
21				0.06	0.76
165				0.74	0.34
26				0.35	0.42
61				0.47	0.20
25				0.28	0.38
125				0.63	0.27
107				0.63	0.27
99				0.64	0.17
80				0.48	0.27
121				0.62	0.21
41				0.34	0.32
23				0.35	0.09
39				0.14	0.25
192				0.75	0.37
118				0.62	0.28
129				0.67	0.32
243				0.76	0.40
71				0.62	0.24
174				0.71	0.32
111				0.65	0.46
79				0.55	0.23
109				0.48	0.17
143				0.64	0.24
130				0.76	0.43
69				0.48	0.20
67				0.24	0.19
33				0.49	0.38
94				0.59	0.28
159				0.70	0.36
125				0.64	0.28
103				0.64	0.26
71				0.38	0.18
17				0.10	0.45
50				0.41	0.21
15				0.35	0.13
205				0.66	0.31
58				0.61	0.32
137				0.70	0.29
60				0.33	0.17
219				0.70	0.31
42				0.46	0.42
119				0.65	0.23
92				0.64	0.22
166				0.78	0.31
61				0.46	0.31
12				0.47	0.47
6				0.14	0.71
50				0.43	0.16
105				0.59	0.29
34				0.19	0.14
184				0.69	0.28
122				0.77	0.36
11				0.29	0.53
89				0.60	0.29
121				0.64	0.28
145				0.74	0.33
130				0.75	0.36
82				0.63	0.20
22				0.20	0.40
141				0.59	0.23


==> figures/bends-tz.dat <==
n				y+	hola
19				0.52	0.24
11				0.18	0.24
23				0.44	0.28
23				0.69	0.64
25				0.46	0.32
10				0.14	1.00
16				0.68	0.68
25				0.30	0.65
18				0.36	0.24
30				0.43	0.67
34				0.51	0.25
4				1.00	2.00
9				1.00	0.67
18				0.54	0.15
25				0.33	0.05
29				0.33	0.04
65				0.63	0.52
21				0.37	0.16
25				0.68	0.44
22				0.37	0.51
21				0.26	0.19
7				0.14	1.29
27				0.51	0.47
48				0.37	0.25
51				0.70	0.88
23				0.64	0.70
23				0.61	0.71
23				0.75	0.77
23				0.73	0.76
21				0.33	0.19
21				0.38	0.07
21				0.33	0.09
22				0.20	0.20
53				0.58	0.46
33				0.52	0.38
29				0.58	0.03
37				0.48	0.48
18				0.54	0.40
20				0.59	0.72
24				0.38	0.62
45				0.33	0.42
36				0.74	0.48
32				0.49	0.43
44				0.28	1.00
41				0.37	0.46
10				0.45	1.18
13				0.45	1.45
13				0.53	0.65
23				0.57	0.86
29				0.23	0.64
39				0.49	0.72
39				0.40	0.64
44				0.57	0.71
52				0.41	0.68
42				0.70	0.74
15				0.33	0.87
197				0.48	0.11
153				0.39	0.46
70				0.44	0.18
14				0.43	0.57
33				0.35	0.05
51				0.45	0.96
36				0.54	0.49
30				0.61	0.63
28				0.43	0.03
6				0.43	1.43
113				0.46	0.17
30				0.53	0.53
58				0.66	0.47
138				0.42	0.10
31				0.35	0.03
19				0.56	0.63
13				0.64	1.64
20				0.45	0.39
6				1.00	2.00
30				0.40	0.64
68				0.63	0.72
14				0.27	0.09
37				0.57	0.56
17				0.44	0.44
23				0.32	0.93
62				0.68	1.01
26				0.33	0.22
28				0.40	0.67
16				0.69	1.92
23				0.12	1.64
23				0.09	1.24
22				0.11	1.37
24				0.36	1.48
27				0.24	1.41
22				0.11	1.37
54				0.35	0.69
54				0.40	0.64
55				0.55	0.61
54				0.42	0.60
54				0.54	0.66
54				0.50	0.67
54				0.58	0.73
55				0.50	0.75
55				0.55	0.81
55				0.54	0.65
56				0.47	0.78
56				0.49	0.65
56				0.58	0.64
57				0.45	0.70
58				0.40	0.64
59				0.60	0.87
59				0.46	0.76
59				0.59	0.60
59				0.52	0.64
59				0.58	0.73
59				0.59	0.72
60				0.40	0.63
61				0.50	0.62
61				0.52	0.85
8				0.20	1.80
27				0.82	0.64
34				0.83	0.51
37				0.76	0.44
40				0.73	0.56
7				0.33	0.22
9				0.83	0.53
67				0.65	0.28
17				0.51	0.44
16				0.26	0.68
9				0.42	0.58
37				0.34	0.54
149				0.44	0.19
32				0.71	0.46
30				0.57	0.61
33				0.59	0.36
21				0.66	0.76
35				0.63	0.80
21				0.59	0.59
7				0.44	0.40
13				0.43	0.14
55				0.49	0.22
8				0.60	1.00
18				0.24	0.10
15				0.33	0.11
22				0.24	0.38
18				0.54	0.46
16				0.38	0.54
24				0.49	0.95
18				0.81	0.13
37				0.69	0.64
31				0.31	0.84
14				0.57	0.83
27				0.49	0.34
73				0.27	0.12
19				0.36	0.38
66				0.54	0.78
110				0.41	0.15
39				0.33	0.18
125				0.43	0.08
33				0.40	0.15
51				0.46	0.09
23				0.54	0.97
11				1.00	13.00
29				0.37	0.42
10				0.26	0.58
20				0.83	0.62
18				0.47	1.13
25				0.65	0.78
22				0.60	0.89
27				0.30	0.79
26				0.60	0.75
38				0.63	0.88
16				0.36	0.40
13				0.56	1.44
42				0.47	0.22
69				0.37	1.01
6				0.20	1.40
43				0.55	0.79
20				0.66	0.58
16				0.48	0.57
67				0.41	0.13
6				0.20	1.00
37				0.54	1.09
6				0.47	0.47
13				0.43	2.29
7				0.20	1.20
35				0.55	0.10
17				0.38	0.08
36				0.56	0.38
19				0.28	0.44
7				0.45	0.64
14				0.38	1.38
9				0.14	1.43
15				0.33	1.47
9				0.29	0.41
13				0.19	0.07
47				0.31	0.06
32				0.70	0.54
83				0.35	0.21
20				0.31	0.21
18				0.60	0.69
21				0.48	0.13
7				1.00	9.00
45				0.31	0.28
16				0.47	0.33
127				0.46	2.14
36				0.73	0.04
38				0.69	0.33
24				0.33	0.29
20				0.53	0.18
84				0.23	0.21
19				0.62	0.45
5				0.20	1.00
24				0.33	0.85
24				0.59	0.38
30				0.69	0.46
33				0.37	0.40
33				0.33	0.40
43				0.53	0.25
19				0.32	0.37
37				0.35	1.03
16				0.26	0.21
31				0.45	0.33
42				0.47	0.76
48				0.46	0.52
18				0.38	0.38
43				0.51	0.47
7				0.14	0.14
19				0.33	0.07
28				0.42	0.39
74				0.59	0.75
11				0.43	0.52
15				0.20	0.20
11				0.48	0.48
26				0.20	0.12
50				0.57	0.19
74				0.60	0.34
42				0.48	0.47
74				0.37	0.35
145				0.35	0.16
71				0.81	0.56
6				1.00	1.00
53				0.58	0.24
12				0.57	0.65
71				0.57	0.42
20				0.33	1.19
82				0.40	1.08
25				0.72	0.52
13				1.00	1.14
74				0.61	0.30
69				0.60	0.26
24				0.66	0.60
158				0.51	0.08
61				0.39	0.07
49				0.65	0.49
25				0.27	3.18
24				0.47	0.93
88				0.23	0.02
92				0.21	0.02
30				0.37	0.80
24				0.73	0.32
34				0.55	0.24
23				0.22	0.26
35				0.43	0.60


==> figures/pp-stats.dat <==
nodes	edges	multi
184	269	446
173	244	402
26	26	32
88	137	253
84	116	244
58	88	154
83	124	214
113	160	268
56	66	77
77	99	152
7	6	8
113	178	359
39	53	115
147	217	368
56	79	121
97	143	272
135	194	295
104	146	231
122	169	294
191	272	456
144	215	331
29	39	103
137	197	300
34	38	74
127	164	240
122	202	406
178	262	409
121	166	244
173	256	447
25	38	75
130	203	445
55	71	130
78	113	228
162	228	350
67	97	152
16	20	25
83	116	158
198	299	500
163	276	589
72	108	200
11	10	11
58	71	113
72	102	194
146	203	317
150	244	468
86	133	226
173	254	422
120	165	290
101	142	217
56	72	134
9	8	8
169	260	475
189	277	450
123	187	370
94	133	269
169	262	445
51	75	120
13	17	26
185	281	579
160	245	399
44	59	103
120	178	365
93	132	260
152	228	369
12	11	12
193	280	447
47	59	112
64	84	120
50	59	108
123	189	292
121	158	235
10	9	10
142	211	365
14	13	13
99	136	223
95	137	247
158	246	520
115	177	292
56	75	137
33	47	96
108	147	216
108	177	336
171	276	471
89	117	180
32	39	54
176	272	492
165	283	562
204	296	518
95	137	257
90	141	276
18	22	41
169	261	434
30	42	84
47	66	123
116	161	302
122	203	407
29	28	28
114	180	365
126	188	368
191	268	446
131	206	453
27	35	84
146	198	325
135	204	398
138	203	362
30	36	67
90	123	235
49	62	109
233	362	734
48	57	119
59	89	136
22	24	37
6	5	5
19	21	28
17	22	51
75	103	219
93	128	188
61	85	150
12	13	14
129	189	485
121	181	331
120	143	266
63	87	222
168	258	414
17	17	22
130	177	260
33	38	70
170	263	444
25	35	57
143	213	345
30	36	72
115	156	220
77	111	151
58	71	85
12	13	13
22	29	53
125	190	295
78	95	124
3	3	3
89	123	162
134	189	300
37	43	63
7	6	7
132	186	331
125	183	331
93	144	254
220	329	666
191	310	625
97	135	260
130	193	335
143	201	301
194	310	624
126	189	299
10	9	11
44	48	59
166	247	520
155	229	362
104	161	348
15	14	15
127	176	304
81	109	217
172	256	414
85	113	256
28	35	45
114	159	319
35	42	56
117	161	273
51	62	106
15	17	26
179	243	387
53	63	103
149	216	314
100	144	263
167	248	515
160	224	432
147	213	494
71	87	121
160	239	398
98	147	239
36	41	61
120	167	247
158	237	398
119	186	325
8	7	7
19	18	18
128	201	370
17	16	20
149	208	320
51	79	131
104	167	241
18	17	17
10	9	9
107	159	355
49	67	139
51	59	150
144	250	506
21	26	28
120	162	294
73	103	170
182	288	490
33	45	92
111	169	300
103	151	262
17	16	16
44	58	105
123	160	234
59	72	118
147	208	370
72	107	175
55	82	128
28	41	91
32	40	64
62	85	214
45	59	79
46	62	110
193	266	386
57	63	88
187	268	436
10	9	9
58	78	147
171	266	444
9	8	8
6	5	5
179	275	449
170	239	397
140	199	293
40	50	75
100	142	207
51	58	111
78	95	127
85	129	224
112	156	219
18	25	50
70	96	168
165	253	440
141	208	348
163	250	475
50	62	113
47	62	119
39	52	104
160	223	382
207	286	414
102	146	311
75	102	156
24	38	56
123	199	435
171	252	409
163	233	358
93	132	312
161	230	342
9	10	13
164	241	514
34	40	62
10	9	10
109	137	194
33	37	54
47	60	118
156	232	393
125	197	332
37	57	115
119	205	410
10	13	14
123	189	368
162	238	390
177	242	396
141	228	391
47	57	131
17	16	21
10	9	9
115	180	357
133	187	312
150	224	388
60	82	194
161	229	351
115	154	221
48	59	121
74	97	166
110	162	259
99	151	268
14	13	13
68	102	195
23	22	22
148	243	466
137	189	286
113	148	216
133	182	314
7	8	10
173	260	445
40	54	100
99	138	310
29	37	80
180	245	389
116	162	288
69	100	237
192	316	624
54	79	170
45	57	134
92	144	248
111	169	242
82	103	147
133	175	261
147	217	355
68	94	132
111	164	259
204	290	663
128	170	268
117	156	224
123	187	305
123	164	280
35	41	74
19	18	21
19	18	18
174	263	507
131	190	338
112	182	359
160	238	389
159	238	387
121	173	294
21	24	37
43	58	136
20	26	38
6	5	5
72	98	148
175	266	512
101	141	224
51	69	131
35	40	58
127	212	453
56	82	131
155	220	331
141	201	363
9	12	36
32	39	103
18	17	20
13	20	39
7	6	10
186	275	456
116	182	365
52	62	77
123	178	264
192	276	466
25	28	37
66	88	127
95	128	186
15	14	14
176	261	449
131	182	268
126	182	315
126	165	241
28	36	68
55	66	115
68	88	150
54	68	131
15	17	28
91	137	231
181	255	435
124	171	244
99	136	196
103	156	259
10	9	10
114	154	221
116	172	282
111	166	354
119	177	300
96	138	224
42	59	121
72	103	156
37	42	66
109	150	219
91	120	185
122	204	409
96	136	218
21	20	25
113	182	346
163	261	440
114	163	315
171	256	520
52	72	128
152	238	402
12	11	11
40	61	153
133	192	484
151	222	358
138	197	396
26	35	100
109	153	216
80	109	153
89	123	191
105	142	296
199	296	483
133	199	451
55	79	155
44	63	108
107	153	339
120	166	260
164	251	534
40	43	51
116	182	319
87	132	252
109	159	248
129	177	285
197	301	519
19	18	18
146	213	392
5	4	8
8	7	8
158	235	419
49	72	129
155	219	332
22	29	71
85	106	145
183	287	581
53	74	132
91	138	309
117	156	270
43	59	112
109	167	241
72	102	237
93	133	249
69	91	158
120	179	300
63	88	130
149	233	397
173	262	444
166	241	536
92	132	221
78	110	189
25	31	82
111	155	284
105	145	217
178	276	585
130	178	277
56	73	133
94	137	312
102	144	266
106	164	268
121	162	236
170	281	591
104	153	260
117	163	262
129	181	280
194	269	441
161	256	426
147	222	382
20	19	19
109	151	256
24	45	134
55	89	139
22	37	80
84	110	186
173	273	457
121	181	339
132	176	260
49	63	112
109	168	305
75	108	240
92	135	267
81	105	168
27	26	32
122	202	433
11	10	10
81	116	186
197	286	494
133	180	265
21	28	77
75	105	197
25	24	33
165	242	403
29	40	58
121	168	248
30	29	31
13	19	24
167	242	413
18	19	22
168	231	357
21	22	23
96	138	222
96	136	223
168	233	365
181	277	574
136	212	420
47	58	73
117	176	283
44	55	115
11	10	10
172	267	447
129	187	331
13	12	12
60	72	88
104	138	220
123	161	239
45	54	71
115	163	299
110	151	221
65	96	163
47	56	113
139	209	362
20	25	53
90	140	253
112	148	224
47	77	157
85	131	221
83	118	228
140	211	352
118	197	402
82	116	190
66	87	147
128	204	343
34	40	61
47	66	127
56	69	121
173	254	412
89	130	224
116	156	223
162	242	408
126	202	406
79	117	213
26	38	98
16	15	15
116	171	255
101	134	217
127	191	347
134	217	462
115	167	243
30	42	105
25	25	33
180	290	609
142	215	355
229	334	632
200	291	471
137	220	468
76	114	221
148	225	394
134	187	302
11	10	10
87	110	193
5	4	10
67	83	175
63	88	196
112	167	267
37	45	142
37	56	146
68	87	119
106	155	312
57	95	149
36	54	125
71	93	169
48	64	118
106	165	314
84	128	281
128	171	256
13	12	12
15	16	23
89	138	251
100	161	227
128	176	282
229	349	608
40	47	57
57	77	129
25	24	24
187	276	572
19	19	24
151	217	319
76	93	163
72	105	241
72	101	163
20	26	37
134	195	295
148	218	396
37	53	115
95	134	263
86	111	139
78	120	264
56	68	118
148	223	391
92	127	219
146	241	509
170	281	501
104	154	264
131	179	271
147	227	372
141	187	277
142	221	490
197	291	494
7	6	7
44	61	111
195	268	388
65	79	94
137	184	271
109	146	285
114	164	295
27	27	29
68	74	92
95	128	182
164	224	353
132	178	264
144	200	312
165	242	411
15	18	22
133	185	262
133	178	262
116	166	251
84	103	145
108	173	356
90	142	244
19	19	23
149	220	355
38	55	99
128	175	284
6	5	5
175	260	422
182	264	434
184	252	386
10	12	21
86	99	121
75	99	184
65	85	197
21	36	79
170	266	476
168	230	391
169	284	611
35	41	82
140	209	324
131	221	463
31	38	60
7	6	7
97	148	313
137	196	324
16	18	29
50	65	111
109	154	238
110	166	302
97	130	246
72	105	172
44	57	99
101	152	246
173	273	490
102	159	340
82	108	193
98	138	294
92	133	218
171	277	471
113	178	316
5	5	10
82	123	261
34	46	90
91	134	225
181	287	565
153	235	418
131	190	302
156	231	433
127	204	341
126	197	373
5	4	7
132	191	449
78	126	267
52	61	82
107	154	258
148	218	335
8	7	7
109	157	296
133	187	302
92	119	158
212	294	418
175	260	441
2	1	6
98	134	258
29	44	133
132	206	346
23	26	39
124	205	336
12	11	12
138	206	401
68	95	133
24	29	41
57	86	150
53	64	117
122	161	239
77	99	185
136	197	315
116	136	256
87	135	277
46	58	70
132	207	415
167	237	432
29	34	88
151	224	370
227	359	714
141	196	302
99	146	241
55	85	149
43	64	113
18	17	17
158	227	351
51	71	174
93	116	140
67	97	230
66	90	214
128	182	272
15	14	15
169	243	477
11	10	12
112	176	319
162	249	403
179	256	445
195	266	384
137	193	293
12	11	11
48	60	109
149	213	390
12	11	13
10	9	9
58	70	86
65	86	150
186	271	423
186	274	410
4	3	3
166	257	443
220	338	605
83	117	220
113	177	334
143	221	379
110	154	295
166	267	446
59	71	88
118	168	244
97	143	266
108	159	279
142	227	393
36	52	113
96	128	318
43	54	100
63	89	176
106	147	279
17	21	35
168	250	414
65	99	233
127	180	285
168	269	486
65	94	151
127	187	343
165	232	392
200	293	669
49	69	175
104	152	240
111	179	360
116	143	259
118	175	277
173	251	485
148	215	324
123	180	307
20	19	20
121	162	291
21	20	23
63	79	113
100	143	209
115	156	294
12	11	16
57	66	112
52	77	130
46	61	115
68	90	179
65	72	82
168	236	368
68	108	226
49	69	134
22	21	22
136	212	449
44	57	124
133	196	348
57	73	114
96	128	188
52	61	87
33	41	64
113	169	358
139	220	353
124	201	400
173	265	448
217	337	686
101	151	220
14	13	14
95	134	226
14	13	14
109	145	268
90	132	223
151	232	401
39	60	153
9	8	8
130	175	287
117	180	362
114	158	278
36	43	71
16	18	34
124	173	284
97	145	263
28	34	48
113	154	265
89	120	182
68	87	159
78	101	164
87	131	221
11	10	10
129	199	343
166	250	539
124	179	307
113	173	272
111	150	216
37	54	100
68	103	194
30	34	35
173	242	433
9	8	16
47	58	135
176	282	605
122	175	268
27	40	102
91	134	249
159	226	341
22	23	33
37	44	56
93	129	253
52	78	157
89	126	254
130	202	389
107	156	264
163	233	384
182	276	456
61	76	179
99	148	320
92	135	226
130	182	278
169	235	392
121	206	408
129	188	288
11	10	10
133	194	488
138	200	354
149	209	323
171	239	396
42	48	55
124	173	270
2	1	8
11	10	10
111	143	226
4	4	8
47	60	74
92	112	161
166	246	411
29	42	131
248	367	766
87	106	161
127	173	268
85	126	219
125	207	411
148	245	501
109	152	265
83	103	160
104	144	224
177	266	449
84	107	190
104	141	196
79	99	152
112	165	268
188	300	500
56	75	132
195	286	661
159	234	363
129	178	269
135	214	339
192	264	442
87	127	191
183	271	515
100	149	251
18	21	33
131	178	271
207	304	519
9	8	8
91	124	243
134	199	347
76	115	227
114	156	220
172	259	447
92	127	188
171	231	394
22	25	31
122	209	435
111	155	268
173	269	455
124	164	245
77	120	260
137	202	361
159	226	338
67	90	156
107	168	294
44	55	104
131	196	349
7	7	10
15	14	16
38	55	120
138	184	276
202	290	481
149	223	396
10	9	9
127	172	276
115	157	300
100	140	217
61	71	88
51	76	131
21	20	23
10	13	14
95	157	223
115	160	260
153	203	326
170	258	441
61	84	168
78	97	120
24	31	41
122	165	247
106	158	275
218	317	517
21	22	26
55	68	120
125	176	282
17	23	42
68	97	152
140	207	360
103	152	337
16	23	41
42	47	94
134	186	332
54	71	116
100	141	233
138	193	317
78	114	196
132	184	275
141	192	294
96	123	147
115	171	267
120	167	246
163	252	520
30	32	40
103	145	295
4	3	3
37	42	58
118	172	278
121	178	281
42	54	98
150	232	394
173	279	511
6	5	7
25	42	87
234	336	563
117	165	271
42	55	71
173	259	486
11	10	10
53	71	133
20	22	34
10	9	9
163	243	406
65	76	95
208	295	483
24	29	40
96	140	258
113	170	241
9	8	11
21	20	22
165	238	436
26	39	81
61	81	117
25	37	56
125	185	331
107	150	254
99	140	277
80	108	248
121	164	244
41	49	143
23	28	65
39	42	44
192	280	463
118	158	222
129	190	439
243	367	728
71	104	196
174	253	406
111	164	364
79	114	253
109	140	265
143	214	353
130	215	456
69	90	166
67	75	87
33	53	122
94	137	284
159	231	430
125	173	272
103	135	315
71	90	172
17	17	35
50	63	113
15	18	22
205	274	413
58	84	139
137	198	298
60	69	123
219	332	602
42	57	127
119	177	365
92	125	240
166	256	408
61	82	172
12	11	11
6	5	9
50	68	126
105	148	240
34	37	42
184	266	417
122	178	299
11	13	48
89	137	247
121	167	268
145	223	392
130	211	412
82	116	159
22	23	33
141	192	275


==> figures/runtimes-pp.dat <==
nodes		hola	pral	force
184		333.59	4.58	2.42
173		112.12	2.23	1.54
26		0.06	0.09	0.04
88		23.39	0.57	0.40
84		5.73	0.50	0.32
58		2.95	0.29	0.20
83		8.53	0.47	0.39
113		19.2	0.70	0.61
56		0.5	0.21	0.14
77		2.51	0.37	0.23
7		0.01	0.03	0.01
113		42.62	0.79	0.63
39		0.35	0.12	0.07
147		58.3	1.01	1.00
56		2.79	0.26	0.14
97		25.24	0.50	0.46
135		26.93	0.76	0.78
104		15.82	0.58	0.45
122		20.12	0.70	0.61
191		132.77	1.50	1.79
144		76.65	1.03	0.87
29		0.22	0.08	0.04
137		52.56	0.89	0.70
34		0.16	0.09	0.11
127		12.39	0.69	0.61
122		67.35	0.90	0.69
178		124.38	1.38	1.30
121		16.72	0.64	0.57
173		182.26	1.21	1.41
25		0.26	0.07	0.04
130		63.59	0.80	0.69
55		1.15	0.18	0.12
78		4.76	0.32	0.22
162		93.47	0.98	0.98
67		3.66	0.26	0.17
16		0.05	0.04	0.02
83		6.91	0.34	0.26
198		349.32	1.53	1.87
163		288.1	1.40	1.67
72		4.88	0.29	0.23
11		0	0.02	0.01
58		0.86	0.16	0.12
72		7.4	0.27	0.20
146		46.8	0.82	0.75
150		162.08	1.06	1.01
86		21.19	0.39	0.34
173		102.26	1.14	1.31
120		26.85	0.55	0.62
101		15.22	0.43	0.42
56		1.03	0.17	0.13
9		0	0.03	0.01
169		154.21	1.23	1.29
189		195.98	1.39	1.52
123		49.62	0.73	0.82
94		7.77	0.40	0.35
169		213.12	1.25	1.39
51		1.33	0.17	0.12
13		0.04	0.04	0.01
185		322.32	1.44	1.66
160		123.93	1.05	1.18
44		0.55	0.14	0.08
120		42.91	0.66	0.64
93		6.17	0.37	0.33
152		103.22	0.97	1.45
12		0	0.03	0.01
193		148.56	1.42	1.73
47		0.61	0.14	0.10
64		1.23	0.22	0.17
50		0.61	0.13	0.11
123		50.02	0.74	0.64
121		10.04	0.55	0.54
10		0	0.03	0.01
142		78.85	0.85	0.88
14		0	0.04	0.01
99		11.2	0.40	0.39
95		8.5	0.40	0.40
158		160.48	1.11	1.22
115		29.33	0.61	0.59
56		0.97	0.19	0.14
33		0.45	0.10	0.06
108		13.12	0.53	0.45
108		34.57	0.73	0.52
171		331.31	1.44	1.49
89		4.28	0.35	0.28
32		0.17	0.09	0.05
176		181.8	1.23	2.03
165		417.3	1.68	1.60
204		298.71	1.62	1.98
95		13.82	0.43	0.41
90		15.72	0.41	0.37
18		0.05	0.05	0.02
169		157.74	1.29	1.39
30		0.17	0.09	0.04
47		0.74	0.15	0.11
116		25.07	0.57	0.67
122		79.05	0.75	0.76
29		0	0.06	0.04
114		45.32	0.71	0.72
126		36.5	0.75	0.65
191		157.21	1.32	1.70
131		59.34	0.79	0.69
27		0.1	0.08	0.04
146		30.78	0.83	0.83
135		66	0.77	0.83
138		44.57	0.77	0.81
30		0.15	0.07	0.04
90		6.59	0.36	0.34
49		0.55	0.17	0.10
233		423.22	2.28	2.45
48		0.4	0.12	0.10
59		1.94	0.22	0.15
22		0.08	0.05	0.02
6		0	0.01	0.01
19		0.05	0.04	0.02
17		0.06	0.03	0.02
75		3.31	0.28	0.28
93		6.5	0.37	0.38
61		4.51	0.22	0.17
12		0.01	0.03	0.01
129		40.76	0.75	0.74
121		54.99	0.68	0.69
120		7.08	0.53	0.52
63		1.87	0.24	0.19
168		192.77	1.32	1.25
17		0.03	0.05	0.02
130		22.61	0.65	0.62
33		0.12	0.08	0.05
170		158.3	1.42	1.52
25		0.22	0.07	0.04
143		74.27	0.91	0.94
30		0.14	0.09	0.04
115		17.5	0.53	0.51
77		5.23	0.33	0.23
58		0.55	0.19	0.13
12		0.01	0.04	0.01
22		0.1	0.05	0.03
125		54.53	0.80	0.69
78		2.12	0.28	0.24
3		0	0.01	0.00
89		7.28	0.38	0.32
134		39.41	0.77	0.84
37		0.24	0.10	0.06
7		0	0.02	0.01
132		31.17	0.69	0.66
125		50.24	0.71	0.64
93		17.43	0.51	0.34
220		397.53	2.04	2.16
191		339.48	1.83	1.91
97		11.94	0.44	0.38
130		36.18	0.80	0.71
143		42.91	0.85	0.90
194		418.79	1.81	2.16
126		44.1	0.69	0.73
10		0	0.02	0.01
44		0.28	0.10	0.07
166		146.27	1.14	1.16
155		90.05	1.07	0.91
104		28.66	0.55	0.48
15		0	0.03	0.01
127		29.09	0.69	0.63
81		4.17	0.32	0.27
172		142.79	1.36	1.45
85		5.83	0.34	0.28
28		0.15	0.07	0.05
114		14.44	0.60	0.44
35		0.33	0.09	0.05
117		19.55	0.58	0.53
51		0.51	0.16	0.11
15		0.03	0.04	0.01
179		59.02	1.22	1.17
53		0.36	0.16	0.12
149		79.29	1.00	1.00
100		17.71	0.46	0.43
167		94.43	1.29	1.21
160		90.18	1.03	1.05
147		63.85	0.94	0.91
71		1.48	0.24	0.19
160		131.5	1.11	1.09
98		15.39	0.45	0.51
36		0.14	0.08	0.06
120		19.63	0.56	0.57
158		114.82	1.06	1.06
119		77.93	0.71	0.65
8		0	0.02	0.01
19		0.01	0.03	0.02
128		38.6	0.78	0.80
17		0.01	0.03	0.01
149		42.66	0.82	0.87
51		1.57	0.17	0.12
104		41.7	0.61	0.51
18		0	0.04	0.02
10		0.01	0.02	0.01
107		40.45	0.53	0.58
49		0.82	0.16	0.11
51		0.64	0.16	0.10
144		196.48	1.20	1.29
21		0.05	0.04	0.02
120		11.55	0.61	0.58
73		6.32	0.32	0.23
182		285.4	1.60	1.86
33		0.34	0.10	0.06
111		41.6	0.65	0.53
103		27	0.55	0.42
17		0	0.05	0.01
44		0.66	0.13	0.09
123		16.53	0.54	0.58
59		1.25	0.18	0.14
147		58.18	0.82	1.00
72		3.14	0.26	0.23
55		1.71	0.18	0.14
28		0.37	0.09	0.05
32		0.19	0.08	0.05
62		2.45	0.22	0.19
45		0.59	0.13	0.10
46		0.95	0.16	0.10
193		110.2	1.29	1.60
57		0.44	0.17	0.12
187		169.51	1.32	1.47
10		0.01	0.02	0.01
58		1.45	0.21	0.14
171		218.43	1.34	1.35
9		0	0.02	0.01
6		0	0.01	0.00
179		241.76	1.46	1.43
170		115.53	1.05	1.38
140		44.06	0.73	0.80
40		0.2	0.11	0.07
100		14.06	0.44	0.38
51		0.41	0.14	0.11
78		1.68	0.25	0.22
85		12.82	0.39	0.33
112		13.86	0.52	0.66
18		0.06	0.04	0.02
70		4.41	0.26	0.21
165		178.86	1.18	1.43
141		89.48	0.97	0.81
163		147.66	1.22	1.47
50		0.53	0.16	0.10
47		0.54	0.15	0.10
39		0.29	0.12	0.07
160		67.26	0.97	0.99
207		198.89	1.48	1.87
102		17.13	0.46	0.40
75		2.63	0.28	0.22
24		0.3	0.08	0.03
123		116.5	0.85	0.67
171		98.57	1.21	1.29
163		77.91	1.08	1.15
93		12.16	0.45	0.34
161		85.62	1.09	1.12
9		0.02	0.02	0.01
164		140.31	1.18	1.26
34		0.17	0.09	0.05
10		0	0.01	0.01
109		5.73	0.47	0.44
33		0.12	0.09	0.05
47		0.38	0.15	0.09
156		105.42	1.06	1.14
125		137.03	0.87	0.68
37		0.73	0.14	0.07
119		75.81	0.89	0.76
10		0.03	0.03	0.01
123		41.2	0.78	0.71
162		103.82	1.20	1.50
177		101.16	1.19	1.22
141		164.85	1.09	0.92
47		0.29	0.14	0.09
17		0.01	0.07	0.02
10		0	0.02	0.01
115		41.59	0.71	0.66
133		42.96	0.78	0.79
150		74.95	1.01	1.12
60		1.05	0.22	0.14
161		55.23	1.01	1.11
115		15.62	0.55	0.60
48		0.57	0.15	0.09
74		1.98	0.30	0.21
110		32.86	0.55	0.48
99		16.73	0.50	0.44
14		0	0.04	0.01
68		4.01	0.28	0.20
23		0	0.06	0.02
148		172.43	1.24	0.98
137		27.64	0.82	0.69
113		11.64	0.50	0.45
133		23.58	0.76	0.71
7		0.01	0.03	0.01
173		115.46	1.30	1.35
40		0.65	0.13	0.08
99		10.26	0.47	0.41
29		0.12	0.07	0.04
180		71.05	1.21	1.51
116		22.13	0.61	0.50
69		5.12	0.28	0.23
192		395.36	1.82	2.17
54		1.84	0.21	0.12
45		0.49	0.14	0.09
92		22.11	0.49	0.39
111		24.7	0.63	0.52
82		2.97	0.32	0.25
133		17.38	0.69	0.64
147		56.88	0.95	1.01
68		1.86	0.28	0.18
111		21.53	0.59	0.54
204		144.75	1.51	1.83
128		14.58	0.61	0.65
117		12.24	0.58	0.54
123		29.28	0.71	0.60
123		9.68	0.56	0.57
35		0.25	0.10	0.06
19		0	0.03	0.02
19		0	0.04	0.02
174		247.58	1.39	1.50
131		44.02	0.75	0.79
112		42.87	0.71	0.65
160		114.26	1.10	1.43
159		95.27	1.13	1.00
121		28.62	0.67	0.54
21		0.05	0.05	0.02
43		0.58	0.12	0.09
20		0.06	0.06	0.02
6		0	0.01	0.00
72		3.66	0.28	0.21
175		230.35	1.45	1.42
101		17.67	0.49	0.38
51		0.57	0.16	0.11
35		0.12	0.10	0.06
127		93.66	0.91	0.73
56		2.07	0.20	0.13
155		71.04	1.05	0.90
141		41.68	0.87	0.81
9		0.03	0.02	0.01
32		0.22	0.07	0.06
18		0	0.04	0.02
13		0.04	0.03	0.01
7		0	0.01	0.01
186		207.95	1.46	1.72
116		57.79	0.75	0.65
52		0.6	0.16	0.12
123		42.03	0.71	0.66
192		150.05	1.47	1.75
25		0.08	0.05	0.03
66		1.78	0.24	0.18
95		6.04	0.42	0.35
15		0	0.03	0.01
176		109.75	1.32	1.21
131		30.49	0.80	0.73
126		30.47	0.73	0.64
126		15.98	0.63	0.60
28		0.13	0.07	0.04
55		0.48	0.16	0.12
68		1.67	0.24	0.19
54		0.63	0.17	0.13
15		0.03	0.05	0.01
91		17.91	0.45	0.33
181		87.41	1.30	1.41
124		23.08	0.68	0.53
99		8.58	0.48	0.43
103		24.64	0.55	0.42
10		0	0.02	0.01
114		15.12	0.54	0.45
116		33.13	0.65	0.54
111		30.55	0.59	0.53
119		45.07	0.69	0.66
96		14.02	0.44	0.42
42		0.51	0.13	0.08
72		3.62	0.30	0.22
37		0.21	0.11	0.06
109		11.02	0.51	0.47
91		5.29	0.38	0.35
122		70.57	0.83	0.70
96		16.53	0.42	0.37
21		0.01	0.04	0.02
113		56.4	0.69	0.59
163		188.94	1.33	1.28
114		18.27	0.59	0.50
171		231.05	1.28	1.11
52		1.02	0.18	0.12
152		150.72	1.21	1.06
12		0	0.03	0.01
40		0.81	0.14	0.09
133		31.97	0.82	0.65
151		68.43	1.01	0.97
138		41.31	0.79	0.74
26		0.13	0.08	0.04
109		10.94	0.55	0.46
80		5.8	0.32	0.24
89		7.7	0.40	0.31
105		12.16	0.50	0.45
199		215.27	1.63	1.69
133		45.93	0.81	0.86
55		2.01	0.19	0.16
44		0.71	0.15	0.09
107		18.84	0.54	0.46
120		19.2	0.58	0.62
164		134.4	1.26	1.16
40		0.15	0.10	0.07
116		58.51	0.70	0.65
87		12.37	0.42	0.34
109		24.05	0.57	0.51
129		31.43	0.70	0.81
197		375.49	1.66	1.91
19		0.01	0.05	0.02
146		101.13	0.89	1.00
5		0	0.01	0.00
8		0	0.02	0.01
158		172.3	1.10	1.42
49		1.49	0.16	0.12
155		77.53	0.98	0.98
22		0.09	0.07	0.03
85		3.57	0.34	0.26
183		247.39	1.58	1.63
53		0.92	0.18	0.13
91		17.75	0.48	0.38
117		18.91	0.55	0.50
43		0.73	0.13	0.09
109		32.63	0.62	0.51
72		3.62	0.27	0.21
93		9.62	0.43	0.36
69		1.75	0.24	0.19
120		26.55	0.69	0.54
63		1.93	0.24	0.19
149		72.45	1.08	0.92
173		246.81	1.36	1.26
166		122.15	1.12	1.07
92		9.68	0.38	0.35
78		3.94	0.28	0.22
25		0.11	0.06	0.03
111		25.25	0.48	0.62
105		9.39	0.46	0.46
178		257.26	1.36	2.00
130		27.64	0.67	0.62
56		0.75	0.16	0.12
94		11.41	0.43	0.33
102		16.33	0.46	0.40
106		24.06	0.56	0.50
121		16.75	0.59	0.67
170		327.6	1.57	1.29
104		12.05	0.58	0.42
117		24.65	0.60	0.51
129		37.59	0.71	0.60
194		97.78	1.22	1.67
161		234.93	1.20	1.18
147		102.15	1.08	1.00
20		0	0.05	0.02
109		9.74	0.56	0.45
24		0.46	0.10	0.03
55		3.47	0.24	0.17
22		0.27	0.07	0.04
84		3.88	0.30	0.28
173		234.68	1.33	1.40
121		39.51	0.63	0.63
132		23.62	0.66	0.71
49		0.66	0.14	0.10
109		41.74	0.57	0.56
75		8.26	0.27	0.25
92		12.13	0.38	0.36
81		2.26	0.28	0.27
27		0.01	0.06	0.04
122		175.5	0.79	0.74
11		0	0.03	0.01
81		13.98	0.33	0.30
197		273.42	1.44	1.68
133		26.23	0.71	0.70
21		0.09	0.08	0.02
75		3.7	0.31	0.26
25		0	0.06	0.03
165		232.4	1.19	1.18
29		0.28	0.08	0.05
121		26.55	0.70	0.55
30		0.01	0.07	0.04
13		0.04	0.03	0.02
167		84.32	1.11	1.13
18		0.05	0.04	0.02
168		58.72	1.13	1.23
21		0.04	0.05	0.02
96		19.13	0.47	0.39
96		14.55	0.47	0.36
168		61.79	1.09	1.13
181		197.22	1.54	1.57
136		137.79	0.98	0.85
47		0.49	0.14	0.10
117		36.42	0.65	0.59
44		0.61	0.14	0.08
11		0	0.02	0.01
172		260.65	1.40	1.28
129		34.5	0.74	0.75
13		0	0.04	0.01
60		0.96	0.17	0.15
104		8.67	0.42	0.49
123		12.53	0.57	0.59
45		0.31	0.12	0.11
115		22.08	0.59	0.56
110		11.92	0.46	0.51
65		3.16	0.25	0.23
47		0.35	0.13	0.09
139		68.82	0.83	0.91
20		0.08	0.06	0.02
90		17.03	0.40	0.33
112		8.26	0.50	0.50
47		2.16	0.17	0.11
85		16.29	0.36	0.34
83		5.29	0.33	0.38
140		124.6	1.02	0.78
118		92.58	0.83	0.71
82		6.52	0.37	0.25
66		1.84	0.24	0.15
128		104.5	0.85	0.73
34		0.16	0.09	0.05
47		1.11	0.14	0.10
56		0.62	0.16	0.12
173		170.68	1.20	1.13
89		9.81	0.40	0.31
116		12.68	0.48	0.52
162		184.45	1.23	1.06
126		83.72	0.78	0.71
79		7.46	0.39	0.27
26		0.21	0.07	0.04
16		0	0.03	0.02
116		25.7	0.67	0.66
101		8.67	0.46	0.39
127		68.22	0.75	0.80
134		109.54	0.94	0.74
115		21.59	0.67	0.56
30		0.26	0.09	0.04
25		0.09	0.05	0.03
180		477.62	1.56	1.73
142		87.46	1.02	0.93
229		292.37	2.01	2.35
200		275.31	1.71	1.70
137		116.78	0.94	0.81
76		13.67	0.37	0.28
148		103.19	1.05	0.98
134		29.93	0.83	0.68
11		0	0.03	0.01
87		2.73	0.34	0.31
5		0	0.01	0.00
67		1.97	0.23	0.19
63		2.32	0.26	0.15
112		33.93	0.65	0.48
37		0.27	0.10	0.06
37		0.58	0.12	0.06
68		1.78	0.23	0.17
106		23.61	0.54	0.55
57		6.26	0.25	0.15
36		0.48	0.11	0.06
71		2.02	0.26	0.20
48		0.7	0.16	0.10
106		34.79	0.63	0.53
84		16.63	0.40	0.31
128		25.06	0.64	0.56
13		0	0.03	0.01
15		0.03	0.03	0.01
89		18.78	0.43	0.34
100		45.61	0.57	0.50
128		19.43	0.72	0.67
229		424.81	2.13	2.73
40		0.33	0.11	0.07
57		0.96	0.21	0.14
25		0	0.05	0.03
187		215.65	1.51	1.56
19		0.05	0.04	0.02
151		64.29	0.99	1.08
76		1.75	0.27	0.21
72		5.18	0.31	0.23
72		2.23	0.29	0.20
20		0.07	0.05	0.02
134		36.57	0.76	0.73
148		93.86	1.01	0.87
37		0.59	0.11	0.07
95		9.75	0.44	0.36
86		2.81	0.34	0.31
78		9.52	0.40	0.26
56		0.64	0.17	0.12
148		88.72	1.01	1.00
92		12.09	0.42	0.34
146		168.89	1.13	1.15
170		299.04	1.67	1.52
104		16.22	0.53	0.44
131		27.17	0.73	0.70
147		129.58	1.03	1.04
141		26.43	0.71	0.78
142		94.09	0.96	0.84
197		282.81	1.44	1.83
7		0	0.02	0.00
44		0.68	0.13	0.09
195		115.67	1.47	1.49
65		1.06	0.22	0.16
137		20.93	0.77	0.94
109		11.36	0.55	0.47
114		23.46	0.63	0.57
27		0.06	0.07	0.04
68		0.55	0.21	0.18
95		9.22	0.43	0.35
164		78.23	1.06	1.08
132		22.68	0.74	0.62
144		43.13	0.86	0.76
165		100.92	1.10	1.15
15		0.04	0.05	0.01
133		38.06	0.74	0.64
133		18.1	0.69	0.62
116		23.11	0.59	0.56
84		1.77	0.32	0.28
108		37.72	0.66	0.56
90		29.31	0.53	0.53
19		0.07	0.04	0.02
149		76.28	1.02	1.05
38		0.4	0.13	0.07
128		15.99	0.68	0.60
6		0	0.01	0.00
175		183.96	1.36	1.28
182		133.5	1.35	1.38
184		77.54	1.26	1.16
10		0.02	0.03	0.01
86		1.46	0.32	0.24
75		2.16	0.29	0.20
65		1.39	0.23	0.16
21		0.21	0.06	0.03
170		215.73	1.34	1.39
168		56.94	1.13	1.05
169		223.57	1.54	1.32
35		0.2	0.09	0.05
140		46.8	0.85	0.76
131		116.95	1.01	0.76
31		0.15	0.08	0.04
7		0	0.01	0.01
97		16.76	0.53	0.41
137		40.77	0.77	0.85
16		0.03	0.05	0.01
50		0.7	0.13	0.10
109		19.87	0.52	0.51
110		32.36	0.56	0.53
97		8.45	0.37	0.37
72		4.97	0.27	0.23
44		0.75	0.13	0.08
101		23.44	0.50	0.40
173		280.43	1.32	1.39
102		31.6	0.53	0.43
82		2.54	0.29	0.28
98		13.02	0.42	0.38
92		20.08	0.39	0.37
171		209.89	1.26	1.60
113		38.75	0.63	0.58
5		0.01	0.02	0.00
82		8.21	0.37	0.29
34		0.26	0.11	0.05
91		8.78	0.41	0.31
181		342.57	1.61	1.29
153		122.57	1.06	1.01
131		44.05	0.72	0.74
156		67.33	0.99	1.08
127		53.91	0.79	0.73
126		61.5	0.78	0.68
5		0	0.02	0.00
132		43.84	0.72	0.79
78		11.26	0.32	0.31
52		0.49	0.15	0.09
107		15.67	0.52	0.45
148		91.28	0.95	0.84
8		0	0.03	0.01
109		22.64	0.53	0.44
133		61.33	0.71	0.65
92		2.74	0.33	0.30
212		289.89	1.49	1.77
175		134.57	1.19	1.28
2		0	0.01	0.00
98		9.15	0.41	0.42
29		0.55	0.09	0.05
132		77.39	0.80	1.02
23		0.09	0.06	0.03
124		103.48	0.91	0.80
12		0	0.02	0.01
138		107.38	0.84	0.97
68		3.04	0.24	0.19
24		0.08	0.05	0.03
57		3.06	0.21	0.16
53		0.63	0.15	0.12
122		13.79	0.56	0.57
77		2.61	0.26	0.22
136		28.32	0.76	0.74
116		4.99	0.47	0.52
87		16.95	0.43	0.36
46		0.43	0.14	0.11
132		76.32	0.95	0.80
167		85.92	1.11	1.18
29		0.17	0.06	0.04
151		81.96	1.05	1.02
227		597.99	2.31	2.42
141		25.37	0.88	0.81
99		11.06	0.49	0.40
55		3.77	0.23	0.17
43		0.7	0.16	0.10
18		0	0.05	0.02
158		85.84	1.05	1.05
51		0.91	0.18	0.11
93		3.64	0.39	0.33
67		2.76	0.28	0.19
66		2.73	0.24	0.18
128		27.18	0.76	0.64
15		0.01	0.04	0.01
169		86.85	1.19	1.44
11		0	0.02	0.01
112		47.24	0.72	0.69
162		163.79	1.26	1.12
179		160.54	1.34	1.39
195		127.81	1.50	1.44
137		26.48	0.77	0.75
12		0	0.02	0.01
48		0.6	0.14	0.10
149		60.76	1.04	0.89
12		0.01	0.02	0.01
10		0	0.02	0.01
58		0.65	0.17	0.13
65		1.94	0.23	0.17
186		173.45	1.49	1.50
186		204.66	1.59	1.57
4		0	0.01	0.00
166		184.46	1.33	1.44
220		571	2.19	2.57
83		6.18	0.37	0.28
113		43.89	0.71	0.57
143		88.52	1.01	0.96
110		18.71	0.58	0.47
166		288.7	1.47	1.36
59		0.8	0.19	0.13
118		14.23	0.60	0.53
97		19.06	0.48	0.43
108		14.74	0.55	0.47
142		116.85	1.09	0.91
36		0.65	0.11	0.07
96		5.21	0.43	0.38
43		0.42	0.12	0.08
63		2.76	0.23	0.18
106		10.12	0.52	0.43
17		0.04	0.04	0.02
168		99.9	1.11	1.20
65		4.84	0.27	0.19
127		41.32	0.71	0.65
168		282.71	1.47	1.55
65		2.71	0.24	0.20
127		66.65	0.81	0.70
165		54.61	1.13	1.00
200		284.75	1.63	1.53
49		1.07	0.19	0.10
104		18.68	0.51	0.41
111		60.66	0.76	0.55
116		8.03	0.51	0.45
118		29.86	0.66	0.57
173		99.72	1.23	1.24
148		66.97	0.95	1.00
123		58.89	0.71	0.72
20		0	0.05	0.02
121		13.02	0.60	0.57
21		0	0.04	0.02
63		1.19	0.20	0.15
100		23.1	0.48	0.43
115		14.57	0.60	0.55
12		0	0.03	0.01
57		0.42	0.17	0.12
52		1.44	0.19	0.13
46		0.78	0.13	0.10
68		2.3	0.22	0.19
65		0.54	0.19	0.18
168		54.12	1.04	1.21
68		6.24	0.29	0.23
49		0.79	0.15	0.10
22		0	0.04	0.02
136		66.02	0.82	0.81
44		0.46	0.13	0.09
133		48.24	0.77	0.81
57		0.77	0.16	0.13
96		5.21	0.40	0.39
52		0.86	0.15	0.11
33		0.21	0.09	0.05
113		51.5	0.65	0.61
139		122.43	1.05	1.44
124		55.48	0.83	0.71
173		211.49	1.37	1.34
217		590.84	2.07	2.76
101		24.62	0.54	0.42
14		0	0.04	0.01
95		9.36	0.43	0.38
14		0	0.03	0.01
109		10.93	0.49	0.45
90		21.87	0.40	0.36
151		97.32	1.01	1.05
39		0.79	0.13	0.07
9		0	0.02	0.01
130		20.97	0.59	0.65
117		40.39	0.67	0.61
114		16.58	0.51	0.53
36		0.22	0.10	0.06
16		0.03	0.03	0.01
124		22.26	0.64	0.58
97		35.44	0.45	0.41
28		0.14	0.09	0.04
113		21.94	0.51	0.49
89		9.49	0.36	0.37
68		1.77	0.23	0.17
78		2.53	0.28	0.27
87		10.73	0.39	0.40
11		0.01	0.02	0.01
129		86.73	0.87	0.86
166		197.24	1.15	1.42
124		43.83	0.62	0.63
113		28.71	0.63	0.56
111		18.06	0.52	0.53
37		0.59	0.12	0.06
68		4.24	0.30	0.20
30		0.13	0.07	0.04
173		67.63	1.20	1.27
9		0	0.03	0.01
47		0.54	0.14	0.10
176		257.24	1.44	1.48
122		23.93	0.64	0.63
27		0.24	0.09	0.04
91		15.21	0.39	0.36
159		78.83	0.97	1.15
22		0.06	0.06	0.03
37		0.24	0.11	0.07
93		6.25	0.35	0.35
52		2.41	0.19	0.12
89		5.83	0.37	0.32
130		70.52	0.80	0.68
107		26.27	0.51	0.53
163		68.21	1.04	1.09
182		236.1	1.35	1.55
61		1.08	0.18	0.15
99		18.81	0.49	0.47
92		18.18	0.40	0.36
130		41.9	0.66	0.66
169		83.66	1.06	1.29
121		137.24	0.88	0.69
129		30.78	0.85	0.63
11		0	0.03	0.01
133		60.69	0.74	0.77
138		66.84	0.89	0.81
149		43.55	0.98	0.93
171		109.05	1.26	1.21
42		0.23	0.11	0.07
124		18.19	0.65	0.72
2		0	0.01	0.00
11		0	0.02	0.01
111		11.47	0.47	0.47
4		0.01	0.02	0.00
47		0.67	0.12	0.10
92		4.71	0.30	0.32
166		164.81	1.08	1.31
29		0.31	0.09	0.05
248		534.06	2.43	2.76
87		2.61	0.35	0.28
127		23.05	0.71	0.64
85		9.83	0.40	0.36
125		78.05	0.93	0.91
148		203.18	1.32	1.15
109		15.26	0.48	0.48
83		1.71	0.28	0.27
104		12.71	0.53	0.50
177		209.79	1.24	1.56
84		2.18	0.32	0.28
104		9.99	0.48	0.41
79		1.67	0.29	0.26
112		32.47	0.62	0.51
188		320.22	1.80	1.94
56		1.82	0.19	0.13
195		246.45	1.58	2.03
159		147.49	1.16	1.07
129		13.06	0.67	0.69
135		87.86	0.87	0.88
192		81.39	1.21	1.36
87		7.74	0.38	0.30
183		148.44	1.36	1.26
100		14.84	0.46	0.38
18		0.05	0.04	0.02
131		32.59	0.69	0.57
207		277.98	1.83	2.02
9		0	0.02	0.01
91		7.49	0.39	0.34
134		44.26	0.88	0.71
76		7.43	0.33	0.29
114		14.83	0.58	0.49
172		108.79	1.18	1.48
92		8.96	0.40	0.34
171		40.5	0.98	1.04
22		0.06	0.05	0.02
122		94.94	0.78	0.77
111		14.78	0.47	0.60
173		240.79	1.32	1.67
124		23.8	0.62	0.59
77		12	0.34	0.29
137		54.8	0.75	0.78
159		73.39	0.97	1.09
67		2.25	0.24	0.19
107		53.83	0.55	0.51
44		0.62	0.12	0.08
131		45.81	0.79	0.66
7		0.01	0.02	0.00
15		0	0.03	0.01
38		0.97	0.11	0.06
138		24.71	0.73	0.66
202		135.13	1.45	1.62
149		126.99	0.97	0.99
10		0	0.03	0.01
127		19.56	0.68	0.59
115		10.69	0.57	0.45
100		12.39	0.49	0.36
61		0.87	0.20	0.13
51		2.34	0.19	0.12
21		0	0.04	0.02
10		0.02	0.02	0.01
95		29.68	0.58	0.40
115		21.22	0.64	0.52
153		38.25	0.89	0.85
170		123.32	1.26	1.43
61		1.67	0.21	0.16
78		2.21	0.28	0.26
24		0.08	0.06	0.03
122		10.53	0.64	0.61
106		26.28	0.61	0.49
218		218.19	1.94	2.81
21		0.05	0.05	0.02
55		0.51	0.18	0.11
125		19.52	0.77	0.62
17		0.09	0.05	0.02
68		3.96	0.26	0.20
140		54.03	0.90	0.87
103		24.33	0.47	0.47
16		0.06	0.04	0.02
42		0.27	0.09	0.08
134		40.19	0.74	0.78
54		1.01	0.16	0.15
100		13.28	0.46	0.44
138		37.77	0.85	0.88
78		6.1	0.34	0.27
132		12.86	0.76	0.69
141		39.49	0.81	0.77
96		4.32	0.41	0.36
115		40.05	0.67	0.58
120		20.11	0.65	0.64
163		114.72	1.33	1.34
30		0.1	0.08	0.04
103		14.3	0.48	0.47
4		0	0.01	0.00
37		0.19	0.09	0.06
118		27.26	0.56	0.60
121		38.54	0.68	0.75
42		0.45	0.13	0.08
150		171.62	1.20	0.99
173		238.01	1.49	1.59
6		0	0.03	0.00
25		0.48	0.09	0.04
234		494.11	2.01	2.59
117		37.21	0.56	0.51
42		0.43	0.13	0.08
173		108.18	1.26	1.39
11		0	0.02	0.01
53		0.98	0.17	0.13
20		0.04	0.04	0.02
10		0	0.01	0.01
163		145.87	1.08	1.37
65		0.8	0.19	0.18
208		210.09	1.55	1.89
24		0.11	0.06	0.03
96		15.64	0.47	0.42
113		34.89	0.66	0.74
9		0	0.03	0.01
21		0	0.04	0.02
165		94.98	1.04	1.01
26		0.31	0.08	0.03
61		1.42	0.20	0.16
25		0.19	0.08	0.04
125		28.49	0.66	0.62
107		16.31	0.49	0.47
99		12.33	0.49	0.42
80		4	0.34	0.24
121		19.77	0.64	0.51
41		0.28	0.12	0.07
23		0.07	0.07	0.02
39		0.11	0.10	0.06
192		327.14	1.48	1.59
118		25.95	0.59	0.47
129		50.6	0.79	0.68
243		548.55	2.42	2.35
71		5.86	0.29	0.20
174		169.67	1.18	1.23
111		30.26	0.51	0.48
79		6.99	0.30	0.25
109		5.6	0.50	0.40
143		67.59	0.96	0.77
130		104.67	0.91	0.82
69		1.9	0.22	0.17
67		0.76	0.17	0.15
33		0.77	0.11	0.06
94		13.53	0.43	0.35
159		73.08	1.18	1.02
125		29.93	0.65	0.72
103		7.91	0.47	0.40
71		1.86	0.25	0.18
17		0.04	0.04	0.01
50		0.57	0.15	0.10
15		0.03	0.04	0.01
205		88.91	1.30	1.56
58		2.58	0.20	0.14
137		52.44	0.84	0.88
60		0.63	0.17	0.13
219		377.19	1.81	2.03
42		0.95	0.12	0.08
119		28.75	0.61	0.63
92		5.3	0.39	0.42
166		158.16	1.18	1.29
61		2.35	0.21	0.16
12		0	0.03	0.01
6		0.01	0.01	0.00
50		0.72	0.14	0.11
105		9.37	0.46	0.43
34		0.12	0.09	0.05
184		128.63	1.45	1.47
122		40.39	0.63	0.65
11		0.02	0.02	0.01
89		17.29	0.41	0.38
121		21.88	0.57	0.66
145		182.92	1.05	0.97
130		98.13	1.01	0.82
82		5.25	0.36	0.27
22		0.06	0.05	0.03
141		35.69	0.85	0.79



==> figures/runtimes-tz.dat <==
nodes		hola	pral	force
19		0.11	1.61	0.81
11		0.02	0.11	0.05
23		0.16	0.23	0.10
23		0.24	0.15	0.10
25		0.09	0.14	0.09
10		0	0.04	0.02
16		0.1	0.10	0.05
25		0	0.10	0.07
18		0.06	0.10	0.04
30		0	0.15	0.09
34		0.34	0.18	0.13
4		0.01	0.02	0.01
9		0.02	0.04	0.01
18		0.06	0.07	0.05
25		0.08	0.08	0.06
29		0.11	0.10	0.07
65		0.99	0.32	0.21
21		0.06	0.06	0.04
25		0.48	0.17	0.10
22		0.01	0.06	0.03
21		0.08	0.07	0.04
7		0	0.02	0.01
27		0.09	0.09	0.05
48		0.71	0.24	0.12
51		1.32	0.22	0.15
23		0.54	0.12	0.06
23		0.53	0.13	0.06
23		0.85	0.11	0.07
23		0.67	0.10	0.07
21		0.1	0.07	0.03
21		0.09	0.09	0.04
21		0.06	0.11	0.04
22		0.14	0.08	0.06
53		0.33	0.23	0.15
33		0.39	0.13	0.07
29		0.12	0.10	0.06
37		0.17	0.12	0.08
18		0.06	0.05	0.03
20		0.2	0.11	0.05
24		0.35	0.09	0.05
45		0.24	0.21	0.09
36		1.77	0.24	0.09
32		0.18	0.10	0.06
44		0.01	0.12	0.11
41		0.7	0.15	0.09
10		0	0.02	0.01
13		0	0.05	0.01
13		0	0.03	0.02
23		0.08	0.06	0.04
29		0.11	0.08	0.06
39		0.19	0.16	0.08
39		0.19	0.20	0.10
44		0.38	0.16	0.09
52		0.57	0.19	0.13
42		1.95	0.17	0.12
15		0.05	0.05	0.02
197		22.64	1.45	1.17
153		10.15	0.79	0.69
70		1.19	0.27	0.19
14		0.03	0.05	0.01
33		0.15	0.11	0.06
51		0.33	0.16	0.12
36		0.22	0.11	0.06
30		0.01	0.08	0.04
28		0.1	0.09	0.06
6		0.02	0.02	0.01
113		6.51	0.61	0.44
30		0.66	0.13	0.06
58		1.55	0.26	0.16
138		10.17	0.67	0.62
31		0.13	0.09	0.04
19		0.1	0.05	0.04
13		0.03	0.03	0.02
20		0.13	0.08	0.04
6		0.01	0.01	0.01
30		0.1	0.07	0.06
68		0.6	0.27	0.20
14		0.02	0.04	0.01
37		0.29	0.12	0.07
17		0.05	0.07	0.02
23		0.13	0.05	0.04
62		0.31	0.21	0.16
26		0.15	0.07	0.03
28		0.06	0.06	0.04
16		0.04	0.05	0.02
23		0.09	0.06	0.04
23		0.09	0.05	0.03
22		0.09	0.06	0.03
24		0.06	0.09	0.04
27		0.05	0.06	0.04
22		0.06	0.05	0.04
54		0.63	0.18	0.13
54		0.72	0.20	0.14
55		0.61	0.16	0.11
54		0.57	0.17	0.12
54		0.61	0.18	0.12
54		0.66	0.17	0.12
54		0.66	0.16	0.13
55		0.71	0.20	0.12
55		0.71	0.16	0.12
55		0.65	0.17	0.12
56		0.71	0.16	0.13
56		0.61	0.18	0.14
56		0.71	0.18	0.13
57		0.67	0.18	0.13
58		0.6	0.14	0.13
59		0.64	0.18	0.14
59		0.75	0.15	0.14
59		0.76	0.17	0.14
59		0.75	0.18	0.14
59		0.9	0.17	0.14
59		0.68	0.16	0.14
60		0.67	0.19	0.13
61		0.57	0.16	0.14
61		0.87	0.17	0.14
8		0	0.01	0.01
27		0.16	0.06	0.04
34		0.48	0.09	0.06
37		0.55	0.13	0.06
40		0.54	0.12	0.07
7		0.01	0.01	0.01
9		0.34	0.07	0.02
67		1.98	0.21	0.23
17		0.18	0.04	0.02
16		0	0.03	0.02
9		0.08	0.02	0.01
37		0.25	0.08	0.07
149		13.68	0.66	0.66
32		0.12	0.06	0.04
30		0.1	0.05	0.05
33		0.15	0.08	0.05
21		0.1	0.04	0.03
35		0.14	0.07	0.06
21		0.06	0.03	0.03
7		0.04	0.02	0.01
13		0.02	0.02	0.01
55		1.68	0.18	0.16
8		0.01	0.02	0.01
18		0.04	0.04	0.02
15		0.03	0.04	0.02
22		0.06	0.06	0.03
18		0.13	0.05	0.03
16		0.06	0.05	0.02
24		0.26	0.06	0.04
18		0.08	0.05	0.02
37		2.62	0.16	0.09
31		0.19	0.07	0.04
14		0.02	0.02	0.01
27		0.14	0.06	0.04
73		1.61	0.26	0.19
19		0.14	0.06	0.02
66		0.94	0.20	0.18
110		3.38	0.47	0.37
39		0.41	0.10	0.06
125		6.42	0.51	0.44
33		0.15	0.09	0.05
51		0.58	0.14	0.11
23		0.11	0.04	0.02
11		0	0.02	0.01
29		0.5	0.06	0.06
10		0	0.01	0.01
20		0.82	0.06	0.04
18		0	0.04	0.03
25		0.07	0.05	0.03
22		0.06	0.04	0.03
27		0.1	0.05	0.04
26		0.09	0.05	0.04
38		0.19	0.07	0.07
16		0.04	0.05	0.01
13		0	0.04	0.01
42		0.42	0.09	0.08
69		0.55	0.18	0.17
6		0.01	0.02	0.00
43		0.19	0.08	0.07
20		0.14	0.04	0.02
16		0.04	0.02	0.02
67		1.18	0.20	0.17
6		0	0.02	0.00
37		0.27	0.08	0.06
6		0.01	0.01	0.01
13		0.04	0.03	0.01
7		0.01	0.01	0.01
35		0.26	0.11	0.06
17		0.04	0.04	0.02
36		0.2	0.07	0.06
19		0.08	0.03	0.02
7		0	0.01	0.01
14		0	0.02	0.01
9		0.01	0.01	0.01
15		0.03	0.04	0.02
9		0.02	0.03	0.01
13		0.03	0.04	0.01
47		0.4	0.15	0.09
32		0.98	0.13	0.06
83		1.54	0.28	0.22
20		0.08	0.05	0.02
18		0.06	0.04	0.02
21		0.07	0.04	0.03
7		0	0.01	0.01
45		0.81	0.15	0.09
16		0.05	0.04	0.01
127		7.49	0.40	0.50
36		0.15	0.08	0.05
38		0.25	0.09	0.06
24		0.07	0.07	0.02
20		0.09	0.05	0.03
84		1.54	0.26	0.23
19		0.13	0.05	0.02
5		0	0.01	0.00
24		0.01	0.04	0.03
24		0.07	0.05	0.03
30		0.13	0.08	0.05
33		0.29	0.08	0.05
33		0.37	0.08	0.05
43		0.47	0.13	0.08
19		0.03	0.05	0.02
37		0.01	0.07	0.05
16		0.05	0.03	0.01
31		0.1	0.08	0.04
42		0.23	0.11	0.08
48		0.21	0.12	0.11
18		0	0.03	0.02
43		0.18	0.10	0.07
7		0.01	0.01	0.00
19		0.05	0.03	0.02
28		0.14	0.08	0.04
74		0.74	0.20	0.21
11		0	0.02	0.01
15		0.03	0.03	0.01
11		0.06	0.03	0.01
26		0.14	0.06	0.04
50		0.6	0.15	0.11
74		1.04	0.23	0.21
42		0.63	0.13	0.09
74		1.26	0.19	0.17
145		9.66	0.59	0.61
71		0.02	0.19	0.17
6		0.01	0.01	0.00
53		1.36	0.19	0.12
12		0.02	0.03	0.01
71		5.5	0.29	0.20
20		0.05	0.03	0.02
82		2.18	0.22	0.24
25		0.12	0.05	0.02
13		0.04	0.02	0.01
74		3.1	0.27	0.20
69		3.26	0.27	0.17
24		0.04	0.05	0.02
158		21.38	0.62	0.72
61		0.99	0.17	0.14
49		3.2	0.20	0.11
25		0.06	0.05	0.03
24		0	0.04	0.03
88		3.03	0.28	0.24
92		3.29	0.28	0.24
30		0.1	0.08	0.04
24		0.11	0.05	0.03
34		0.35	0.11	0.06
23		0.07	0.05	0.02
35		0	0.07	0.06



==> figures/runtimes.dat <==
n   fd      rg      route       eyes        order   nudge
5   2.00    0.39    0.64        0.21        0.21    4.23
10  12.63   5.70    13.13       4.04        7.64    31.00
15  11.15   1.01    7.64        4.02        1.10    9.16
20  13.16   0.99    13.07       8.29        1.28    10.21
25  17.02   1.12    24.14       16.90       1.99    12.61
30  24.35   2.26    35.78       25.22       2.54    15.03
35  30.45   2.28    47.07       41.35       3.10    17.58
40  41.89   2.45    56.48       57.36       3.96    20.44
45  53.55   2.57    89.43       102.15      5.42    24.58
50  67.97   2.73    99.83       141.67      7.18    31.39
55  78.26   3.03    130.15      177.56      7.83    32.22
60  90.66   3.18    148.92      244.90      10.71   39.55
65  103.19  3.61    178.49      292.49      10.84   41.51
70  119.50  4.05    218.57      404.89      14.35   46.69
75  134.86  4.31    224.04      408.26      13.91   52.71
80  148.62  5.50    346.85      695.53      19.93   57.09
85  175.48  5.35    331.09      712.24      20.27   63.58
90  197.56  6.30    431.28      945.19      25.61   71.46
95  214.31  7.00    439.34      1009.05     26.18   73.56
100 266.65  17.55   573.49      1189.18     37.55   123.63
105 261.48  9.82    514.97      1293.39     33.48   89.30
110 277.24  9.17    648.61      1666.44     36.18   94.71
115 298.71  9.09    732.49      1994.62     43.75   102.32
120 324.03  10.19   803.92      2268.12     46.19   106.96
125 376.08  9.89    962.55      2773.98     52.75   118.30
130 411.08  12.02   1046.04     2952.72     51.38   124.58
135 405.44  10.07   987.34      3148.32     59.74   125.15
140 433.40  10.60   1078.31     3450.65     59.44   135.17
145 476.62  11.47   1204.47     3850.35     66.46   140.19
150 500.32  12.44   1372.75     4685.47     79.10   153.54



==> figures/tz-stats.dat <==
nodes	edges	multi
19	24	24
11	14	14
23	31	31
23	31	31
25	30	30
10	9	9
16	26	37
25	24	24
18	25	25
30	29	29
34	46	47
4	4	4
9	10	10
18	22	22
25	28	28
29	32	32
65	77	79
21	22	22
25	56	57
22	21	25
21	28	28
7	6	6
27	28	28
48	64	65
51	66	66
23	39	43
23	39	43
23	41	44
23	41	44
21	24	31
21	24	31
21	24	31
22	25	32
53	65	65
33	48	48
29	33	33
37	38	38
18	23	24
20	31	31
24	37	37
45	50	50
36	76	76
32	41	41
44	43	43
41	58	59
10	9	9
13	12	12
13	12	12
23	23	23
29	33	33
39	44	44
39	44	44
44	51	51
52	63	63
42	66	66
15	18	18
197	243	245
153	177	191
70	85	85
14	17	17
33	38	38
51	52	52
36	41	41
30	29	29
28	31	31
6	11	11
113	161	183
30	55	55
58	87	87
138	151	151
31	35	38
19	26	29
13	13	16
20	30	30
6	7	7
30	32	32
68	79	92
14	16	19
37	45	45
17	21	21
23	25	27
62	62	62
26	30	31
28	28	28
16	18	18
23	25	25
23	25	25
22	24	24
24	26	26
27	28	29
22	24	24
54	68	71
54	68	68
55	69	69
54	68	68
54	68	68
54	68	71
54	68	71
55	69	72
55	69	74
55	69	74
56	70	75
56	70	75
56	70	76
57	71	77
58	72	81
59	74	83
59	74	84
59	74	85
59	74	85
59	74	86
59	74	87
60	74	87
61	75	89
61	75	89
8	7	7
27	38	38
34	52	52
37	56	58
40	61	61
7	8	8
9	36	36
67	95	113
17	31	31
16	15	15
9	20	20
37	42	47
149	193	193
32	33	33
30	31	31
33	37	37
21	24	24
35	37	37
21	23	25
7	11	13
13	14	14
55	81	81
8	8	8
18	21	22
15	15	15
22	29	29
18	31	53
16	21	21
24	37	37
18	24	24
37	65	66
31	35	35
14	15	15
27	36	36
73	95	97
19	33	45
66	77	78
110	146	156
39	51	53
125	146	150
33	41	41
51	64	64
23	23	23
11	10	10
29	45	45
10	9	9
20	34	40
18	17	17
25	28	30
22	23	24
27	29	29
26	27	28
38	38	39
16	17	17
13	12	12
42	46	46
69	74	74
6	7	7
43	43	43
20	27	27
16	17	18
67	83	83
6	5	5
37	39	40
6	7	7
13	17	17
7	10	10
35	39	39
17	19	20
36	41	41
19	25	25
7	6	6
14	13	13
9	9	10
15	15	15
9	10	10
13	15	15
47	58	61
32	63	216
83	99	102
20	26	26
18	22	27
21	27	27
7	6	6
45	64	70
16	20	20
127	129	129
36	41	41
38	45	52
24	25	25
20	31	31
84	93	101
19	31	32
5	4	4
24	23	23
24	27	27
30	36	36
33	43	43
33	43	43
43	56	56
19	21	21
37	36	36
16	18	18
31	34	34
42	46	50
48	52	52
18	17	17
43	45	45
7	7	7
19	20	20
28	35	35
74	76	76
11	10	10
15	16	16
11	18	18
26	32	49
50	68	73
74	92	92
42	63	63
74	74	74
145	186	194
71	70	70
6	6	6
53	89	89
12	13	16
71	115	118
20	20	20
82	82	82
25	27	29
13	18	25
74	101	101
69	96	98
24	24	24
158	189	189
61	78	79
49	84	84
25	26	26
24	23	23
88	92	92
92	96	96
30	33	33
24	34	34
34	49	49
23	24	24
35	34	34


